Dust Extinction Law in Nearby Star-Resolved Galaxies. I. M31 Traced by Supergiants

The dust extinction laws and dust properties in M31 are explored with a sample of reddened O-type and B-type supergiants obtained from the LGGS. The observed spectral energy distributions (SEDs) for each tracer are constructed with multiband photometry from the LGGS, PS1 Survey, UKIRT, PHAT Survey, Swift/UVOT and XMM-SUSS. We model the SED for each tracer in combination with the intrinsic spectrum obtained from the stellar model atmosphere extinguished by the model extinction curves. Instead of mathematically parameterizing the extinction functions, the model extinction curves in this work are directly derived from the silicate-graphite dust model with a dust size distribution of $dn/da \sim a^{-\alpha}{\rm exp}(-a/0.25),~0.005 < a < 5~\mu {\rm m}$. The extinction tracers are distributed along the arms in M31, with the derived MW-type extinction curves covering a wide range of $R_V$ ($\approx 2 - 6$), indicating the complexity of the interstellar environment and the inhomogeneous distribution of interstellar dust in M31. The average extinction curve with $R_V \approx 3.51$ and dust size distribution $dn/da \sim a^{-3.35}{\rm exp}(-a/0.25)$ is similar to those of the MW but rises slightly less steeply in the far-UV bands, implying that the overall interstellar environment in M31 resembles the diffuse region in the MW. The extinction in the $V$ band of M31 is up to 3 mag, with a median value of $ A_V \approx 1$ mag. The multiband extinction values from the UV to IR bands are also predicted for M31, which will provide a general extinction correction for future works.

==> table2.txt <==
Title: Dust Extinction Law in Nearby Star-Resolved Galaxies. I. M31 Traced by Supergiants
Authors: Wang Yuxi, Gao Jian, Ren Yi
Table: An extracted list of the selected tracers in the sample with spectral type, fitting parameters [$\alpha,~{\rm log}(T_{\rm eff}),~{\rm log}(g),~A_V$], derived $E(B-V)$, $R_V$ and information about the observed photometry adopted in this work$^a$.
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units           Label            Explanations
--------------------------------------------------------------------------------
   1- 19 A19    --              Name             ID from LGGS
  21- 31 A11    --              SpType           Spectral type
  33- 36 F4.2   --              alpha            Exponent in dust size distribution
  38- 41 F4.2   --            e_alpha            Lower uncertainty, alpha
  43- 46 F4.2   --            E_alpha            Upper uncertainty, alpha
  48- 51 F4.2   K               logTeff          Effective temperature, log
  53- 56 F4.2   K             e_logTeff          Lower uncertainty, logTeff
  58- 61 F4.2   K             E_logTeff          Upper uncertainty, logTeff
  63- 66 F4.2   cm.s-2          logg             Surface gravity, log
  68- 71 F4.2   cm.s-2        e_logg             Lower uncertainty, logg
  73- 76 F4.2   cm.s-2        E_logg             Upper uncertainty, logg
  78- 81 F4.2   mag             Av               Extinction in V band
  83- 86 F4.2   mag           e_Av               Lower uncertainty, Av
  88- 91 F4.2   mag           E_Av               Upper uncertainty, Av
  93- 96 F4.2   mag             E(B-V)           The color excess
  98-101 F4.2   --              Rv               The total-to-selective extinction ratio
 103-104 I2     --              Number-of-bands  The number of passbands used in calculation
 106-108 A3     --              pcFlag           Flag for the coverage of passbands adopted in the calculation(1)
 110-122 A13    10mW.m-2.nm-1   F(UVW2/XMM)      Source flux in XMM/UVW2 filter
 124-137 A14    10mW.m-2.nm-1 e_F(UVW2/XMM)      Error in F(UVW2/UVOT)
 139-151 A13    10mW.m-2.nm-1   F(UVM2/XMM)      Source flux in XMM/UVM2 filter
 153-166 A14    10mW.m-2.nm-1 e_F(UVM2/XMM)      Error in F(UVM2/UVOT)
 168-180 A13    10mW.m-2.nm-1   F(UVW1/XMM)      Source flux in XMM/UVW1 filter
 182-195 A14    10mW.m-2.nm-1 e_F(UVW1/XMM)      Error in F(UVW1/XMM)
 197-202 A6     mag             F275W            HST/WFC3 F275W band VEGA magnitude
 204-209 A6     mag             F336W            HST/WFC3 F336W band VEGA magnitude
 211-216 A6     mag             F475W            HST/ACS F475W band VEGA magnitude
 218-223 A6     mag             F814W            HST/ACS F814W band VEGA magnitude
 225-230 A6     mag             F110W            HST/WFC3 F110W band VEGA magnitude
 232-237 A6     mag             F160W            HST/WFC3 F160W band VEGA magnitude
 239-244 A6     mag             J                UKIRT/WFCAM J band magnitude
 246-250 A5     mag           e_J                Error in J
 252-257 A6     mag             H                UKIRT/WFCAM H band magnitude
 259-263 A5     mag           e_H                Error in H
 265-270 A6     mag             K                UKIRT/WFCAM K band magnitude
 272-276 A5     mag           e_K                Error in K
 278-283 F6.3   mag             V                LGGS V band magnitude
 285-289 F5.3   mag           e_V                Error in V
 291-296 F6.3   mag             (B-V)            LGGS B-V color index
 298-302 F5.3   mag           e_(B-V)            Error in (B-V)
 304-309 F6.3   mag             (U-B)            LGGS U-B color index
 311-315 F5.3   mag           e_(U-B)            Error in (U-B)
 317-321 F5.3   mag             (V-R)            LGGS V-R color index
 323-327 F5.3   mag           e_(V-R)            Error in (V-R)
 329-334 A6     mag             (R-I)            LGGS R-I color index
 336-340 A5     mag           e_(R-I)            Error in (R-I)
 342-347 A6     mag             g                PS1 g band magnitude
 349-353 A5     mag           e_g                Error in g
 355-360 A6     mag             r                PS1 r band magnitude
 362-366 A5     mag           e_r                Error in r
 368-373 A6     mag             i                PS1 i band magnitude
 375-379 A5     mag           e_i                Error in i
 381-386 A6     mag             z                PS1 z band magnitude
 388-392 A5     mag           e_z                Error in z
 394-399 A6     mag             y                PS1 y band magnitude
 401-405 A5     mag           e_y                Error in y
 407-417 A11    10mW.m-2.nm-1   F(UVW2/UVOT)     UVOT/UVW2 flux
 419-427 A9     10mW.m-2.nm-1 e_F(UVW2/UVOT)     Error in F(UVW2/UVOT)
 429-439 A11    10mW.m-2.nm-1   F(UVM2/UVOT)     UVOT/UVM2 flux
 441-449 A9     10mW.m-2.nm-1 e_F(UVM2/UVOT)     Error in F(UVM2/UVOT)
 451-461 A11    10mW.m-2.nm-1   F(UVW1/UVOT)     UVOT/UVW1 flux
 463-471 A9     10mW.m-2.nm-1 e_F(UVW1/UVOT)     Error in F(UVW1/UVOT)
--------------------------------------------------------------------------------
Note (1): This is the flag for the coverage of passbands adopted in calculation.
	U = UV bands (here refers to the passbands bluer than the $U$ band).
	V = Visual band (here refers to the passbands from the $U$ to $y$ bands).
	I = IR band (here refers to the passbands redder than $y$ band).
--------------------------------------------------------------------------------
J004109.06+404902.7 B0-0.5I     2.76 0.05 0.07 4.35 0.01 0.04 2.99 0.08 0.08 2.07 0.05 0.08 0.35 5.92  8 VI  nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    17.902 0.05  17.717 0.036 17.59  0.05  18.535 0.003  0.185 0.004 -0.873 0.004 0.160 0.004 0.152  0.003 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       nan         nan       nan         nan       
J004545.97+415706.9 B0.2I       3.48 0.20 0.30 4.43 0.06 0.04 3.00 0.08 0.08 0.51 0.07 0.06 0.16 3.20  8 VI  nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    18.446 0.055 18.475 0.07  18.797 0.132 18.392 0.004 -0.071 0.005 -1.016 0.004 0.010 0.005 -0.084 0.004 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       nan         nan       nan         nan       
J004422.84+420433.1 B0.5I       2.95 0.04 0.04 4.41 0.01 0.01 3.00 0.08 0.08 1.05 0.03 0.04 0.21 4.91 10 UVI nan           nan            4.3692865e-15 4.511327e-17   3.5991756e-15 2.851599e-17   nan    nan    nan    nan    nan    nan    16.426 0.012 16.376 0.011 16.325 0.017 16.465 0.005  0.017 0.005 -1.016 0.005 0.057 0.005 0.026  0.005 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       nan         nan       nan         nan       
J004420.52+411751.1 B0.5Ia      3.62 0.13 0.06 4.46 0.03 0.01 3.00 0.08 0.08 1.17 0.05 0.08 0.40 2.91 10 VI  nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    18.24  0.067 18.222 0.055 18.407 0.096 18.629 0.004  0.149 0.004 -0.808 0.004 0.160 0.005 0.093  0.004 nan    nan   nan    nan   nan    nan   18.81  0.033 18.907 0.007 nan         nan       nan         nan       nan         nan       
J004450.57+412935.2 B0.7Ib      3.95 0.04 0.03 4.38 0.01 0.01 2.99 0.08 0.09 0.55 0.03 0.03 0.23 2.41 22 UVI nan           nan            nan           nan            nan           nan            16.712 16.822 18.118 18.004 18.061 18.067 18.06  0.063 18.055 0.053 18.193 0.089 17.982 0.004 -0.027 0.005 -0.916 0.005 0.040 0.004 0.015  0.004 17.945 0.012 18.104 0.005 18.31  0.008 18.523 0.022 18.658 0.017 5.41475e-16 3.032e-17 5.89227e-16 3.261e-17 7.0652e-16  3.256e-17 
J004104.47+403704.2 B0.7Ib      3.34 0.05 0.04 4.40 0.06 0.01 3.01 0.09 0.08 1.75 0.03 0.04 0.49 3.54 15 UVI nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    18.105 0.049 17.905 0.044 18.186 0.112 18.848 0.003  0.240 0.004 -0.817 0.003 0.182 0.004 0.204  0.004 18.993 0.014 18.843 0.014 18.854 0.011 18.936 0.036 19.007 0.032 1.08329e-16 1.061e-17 1.13534e-16 1.266e-17 nan         nan       
J004214.60+405112.7 B0I         3.74 0.06 0.04 4.46 0.01 0.01 2.99 0.08 0.09 0.85 0.03 0.04 0.31 2.70 13 VI  nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    17.975 0.052 18.309 0.062 18.302 0.09  18.272 0.004  0.051 0.004 -0.887 0.004 0.096 0.004 0.023  0.004 18.244 0.006 18.301 0.003 18.437 0.008 18.562 0.012 18.628 0.022 nan         nan       nan         nan       nan         nan       
J004259.44+404837.9 B1.5I       3.40 0.21 0.16 4.41 0.05 0.01 2.74 0.08 0.07 0.66 0.06 0.08 0.20 3.39 13 VI  nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    18.205 0.043 18.032 0.04  18.286 0.106 18.142 0.004 -0.048 0.004 -0.953 0.004 0.028 0.004 0.004  0.004 18.016 0.022 18.135 0.01  18.32  0.007 18.556 0.028 18.689 0.037 nan         nan       nan         nan       nan         nan       
J004212.55+404838.2 B1.5I       3.27 0.05 0.08 4.33 0.02 0.02 2.73 0.07 0.07 0.96 0.04 0.04 0.26 3.74 16 UVI nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    18.296 0.052 18.355 0.064 18.269 0.087 18.486 0.004  0.102 0.004 -0.829 0.004 0.080 0.004 0.068  0.004 18.415 0.014 18.457 0.007 18.63  0.01  18.812 0.018 18.827 0.025 3.78383e-16 1.859e-17 4.40348e-16 2.557e-17 4.54918e-16 1.994e-17 
J004220.50+412759.7 B1.5I       3.65 0.14 0.14 4.32 0.04 0.06 2.73 0.07 0.07 1.05 0.05 0.04 0.37 2.85  8 VI  nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    18.709 0.068 18.955 0.095 18.846 0.136 19.161 0.005  0.166 0.007 -0.719 0.007 0.114 0.006 0.143  0.005 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       nan         nan       nan         nan       
J004603.95+414632.4 B1.5I       2.83 0.10 0.05 4.38 0.04 0.01 2.74 0.07 0.07 1.15 0.03 0.04 0.21 5.51 17 UVI nan           nan            nan           nan            nan           nan            17.235 17.419 18.767 18.572 18.661 18.596 18.488 0.061 18.317 0.064 18.43  0.097 18.700 0.004 -0.011 0.006 -0.955 0.005 0.068 0.005 0.012  0.004 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   6.77657e-16 1.837e-17 5.37008e-16 2.25e-17  5.17321e-16 1.953e-17 
J004037.92+404333.3 B1.5Ia      3.65 0.04 0.04 4.42 0.01 0.01 2.73 0.07 0.07 0.55 0.04 0.04 0.19 2.85 17 UVI nan           nan            5.1644684e-16 1.6532468e-17  4.7259457e-16 9.624766e-18   nan    nan    nan    nan    nan    nan    18.562 0.072 18.617 0.084 19.039 0.174 18.657 0.004  0.056 0.004 -1.013 0.004 0.085 0.004 0.074  0.004 18.603 0.008 18.707 0.005 18.875 0.008 19.02  0.032 19.123 0.046 nan         nan       3.88886e-16 2.303e-17 5.10311e-16 2.704e-17 
J004427.47+415150.0 B1.5Ia      3.82 0.11 0.06 4.42 0.02 0.00 2.73 0.07 0.07 1.18 0.05 0.07 0.46 2.58 12 VI  nan           nan            nan           nan            nan           nan            nan    nan    19.33  18.681 18.594 18.448 18.82  0.096 18.726 0.095 18.969 0.164 19.149 0.004  0.241 0.007 -0.776 0.006 0.187 0.005 0.238  0.003 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       nan         nan       nan         nan       
J004418.47+411942.8 B1.5Ia PCyg 2.66 0.05 0.06 4.30 0.01 0.01 2.73 0.07 0.08 1.63 0.07 0.05 0.25 6.58 10 UVI nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    16.877 0.021 16.809 0.015 16.689 0.021 17.330 0.004 -0.048 0.004 -0.897 0.004 0.118 0.004 0.013  0.004 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   1.42375e-15 3.599e-17 1.5244e-15  4.433e-17 nan         nan       
J003728.99+402007.8 B1I         3.55 0.03 0.04 4.30 0.04 0.01 2.73 0.07 0.07 0.92 0.08 0.05 0.30 3.05 13 VI  nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    17.128 0.016 17.125 0.017 17.095 0.027 17.310 0.005  0.107 0.005 -0.725 0.005 0.060 0.005 0.051  0.005 17.292 0.007 17.389 0.008 17.495 0.009 17.621 0.004 17.528 0.014 nan         nan       nan         nan       nan         nan       
J004008.88+403115.4 B1I+Neb     2.64 0.08 0.05 4.34 0.03 0.01 2.73 0.07 0.07 1.86 0.04 0.04 0.28 6.73  8 VI  nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    18.078 0.037 17.929 0.039 17.811 0.053 18.590 0.004  0.089 0.004 -0.909 0.004 0.134 0.004 0.111  0.004 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       nan         nan       nan         nan       
J004454.37+412823.9 B1Ie        3.35 0.04 0.04 4.43 0.00 0.00 2.73 0.07 0.07 1.86 0.04 0.04 0.53 3.51 14 UVI nan           nan            nan           nan            nan           nan            18.138 17.964 18.894 17.989 17.799 17.587 17.499 0.039 17.631 0.033 17.538 0.05  18.486 0.005  0.338 0.006 -0.761 0.005 0.272 0.006 0.287  0.005 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       nan         nan       nan         nan       
J003959.11+402817.2 B2.5I       2.84 0.20 0.06 4.27 0.03 0.02 2.63 0.12 0.15 0.93 0.08 0.05 0.17 5.46 15 UVI nan           nan            5.789208e-16  2.110356e-17   5.320346e-16  1.3132441e-17  nan    nan    nan    nan    nan    nan    18.274 0.045 18.128 0.047 18.113 0.069 18.338 0.004 -0.014 0.004 -0.891 0.004 0.051 0.004 -0.003 0.004 18.315 0.013 18.458 0.008 18.642 0.008 18.804 0.011 18.846 0.031 nan         nan       nan         nan       nan         nan       
J004058.73+403651.8 B2.5I       3.20 0.06 0.07 4.35 0.04 0.01 2.54 0.07 0.07 2.21 0.09 0.07 0.56 3.95 13 VI  nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    18.173 0.052 17.998 0.048 17.912 0.087 19.171 0.003  0.377 0.005 -0.673 0.004 0.299 0.005 0.335  0.003 19.337 0.04  19.08  0.017 19.004 0.009 19.0   0.032 19.029 0.03  nan         nan       nan         nan       nan         nan       
J003919.00+402214.6 B2.5I       3.57 0.05 0.08 4.36 0.02 0.01 2.54 0.07 0.07 0.85 0.04 0.04 0.28 3.01 13 VI  nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    17.433 0.021 17.462 0.027 17.507 0.039 17.657 0.003  0.104 0.003 -0.881 0.003 0.090 0.003 0.084  0.003 17.671 0.015 17.697 0.006 17.862 0.011 17.952 0.011 17.984 0.013 nan         nan       nan         nan       nan         nan       
J004338.76+414915.1 B2.5I       3.86 0.04 0.04 4.18 0.01 0.00 2.73 0.07 0.07 1.24 0.04 0.04 0.49 2.52 17 UVI nan           nan            5.8065796e-17 1.0102044e-17  1.3831325e-16 1.0484259e-17  nan    nan    nan    nan    nan    nan    17.585 0.03  17.587 0.032 17.558 0.044 18.160 0.004  0.261 0.004 -0.329 0.004 0.184 0.004 0.206  0.004 18.227 0.008 18.143 0.005 18.203 0.005 18.203 0.013 18.223 0.029 nan         nan       4.14139e-17 7.371e-18 4.91987e-17 7.045e-18 
J004542.10+415601.3 B2.5I       3.65 0.03 0.04 4.32 0.01 0.05 2.56 0.08 0.12 0.76 0.04 0.06 0.27 2.85 14 UVI nan           nan            nan           nan            1.3659785e-15 6.819572e-18   16.107 nan    17.26  16.967 17.028 16.943 17.041 0.018 17.007 0.019 16.996 0.027 17.108 0.004  0.068 0.004 -0.881 0.004 0.096 0.004 0.034  0.004 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       nan         nan       nan         nan       
J004313.71+414245.3 B2.5Ia      2.76 0.04 0.05 4.23 0.01 0.01 2.55 0.07 0.07 1.25 0.03 0.03 0.21 5.92 13 VI  nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    17.475 0.028 17.377 0.027 17.311 0.035 17.800 0.005  0.115 0.005 -0.824 0.005 0.088 0.005 0.087  0.005 17.791 0.006 17.889 0.01  18.011 0.006 18.11  0.007 18.159 0.015 nan         nan       nan         nan       nan         nan       
J003910.65+403629.8 B2.5Ia pec  2.65 0.04 0.04 4.30 0.01 0.01 2.54 0.07 0.06 1.75 0.04 0.04 0.26 6.66 18 UVI nan           nan            1.0740533e-15 3.51814e-17    1.016906e-15  1.5978704e-17  nan    nan    nan    nan    nan    nan    17.199 0.02  16.951 0.016 16.86  0.025 17.653 0.004  0.096 0.004 -1.011 0.004 0.147 0.004 0.1    0.004 17.678 0.009 17.721 0.017 17.816 0.004 17.898 0.017 17.969 0.015 1.0146e-15  1.396e-17 9.55672e-16 1.549e-17 9.17827e-16 1.36e-17  
J004117.16+411910.6 B2I         2.81 0.09 0.08 4.30 0.03 0.03 2.61 0.12 0.15 1.38 0.06 0.08 0.25 5.63 13 VI  nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    18.622 0.062 18.497 0.062 18.501 0.099 18.978 0.005  0.077 0.006 -0.884 0.005 0.074 0.006 0.119  0.005 18.89  0.018 18.934 0.012 19.091 0.011 19.249 0.027 19.348 0.057 nan         nan       nan         nan       nan         nan       
J004231.72+405630.6 B2I         5.06 0.32 0.45 4.30 0.03 0.04 2.72 0.08 0.08 0.31 0.08 0.06 0.16 1.90 12 VI  nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    18.791 0.106 18.97  0.111 nan    nan   18.430 0.004  0.026 0.004 -0.850 0.004 0.051 0.004 0.008  0.004 18.27  0.01  18.427 0.02  18.635 0.017 18.853 0.024 18.993 0.055 nan         nan       nan         nan       nan         nan       
J004301.91+410308.4 B2I         3.29 0.07 0.08 4.33 0.02 0.03 2.62 0.12 0.16 1.50 0.07 0.07 0.41 3.68 14 UVI nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    17.76  0.051 17.803 0.051 17.758 0.07  18.386 0.003  0.278 0.003 -0.712 0.003 0.214 0.003 0.199  0.003 18.445 0.008 18.357 0.011 18.409 0.007 18.46  0.011 18.485 0.035 2.49028e-16 1.136e-17 nan         nan       nan         nan       
J004029.50+403857.0 B2I         5.01 0.26 0.37 4.31 0.01 0.02 2.73 0.07 0.07 0.35 0.03 0.03 0.19 1.90 13 VI  nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    18.856 0.112 19.424 0.168 19.532 0.262 18.736 0.003  0.121 0.004 -0.826 0.003 0.104 0.004 0.124  0.003 18.791 0.006 18.792 0.01  18.934 0.018 19.026 0.017 19.192 0.017 nan         nan       nan         nan       nan         nan       
J004355.55+414722.3 B2I         4.14 0.19 0.14 4.34 0.04 0.03 2.55 0.08 0.11 0.89 0.06 0.10 0.40 2.21  8 VI  nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    18.889 0.089 19.199 0.135 19.457 0.229 19.479 0.005  0.268 0.007 -0.772 0.007 0.216 0.006 0.202  0.004 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       nan         nan       nan         nan       
J004543.48+414513.7 B2I         3.31 0.07 0.06 4.30 0.03 0.04 2.58 0.09 0.17 2.10 0.07 0.07 0.58 3.62 11 UVI nan           nan            nan           nan            9.187227e-17  7.815355e-18   nan    nan    nan    nan    nan    nan    18.132 0.046 17.992 0.048 17.854 0.058 19.078 0.004  0.392 0.006 -0.611 0.006 0.296 0.005 0.326  0.003 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       4.42179e-17 5.695e-18 8.07521e-17 7.073e-18 
J004235.08+405809.5 B2I pec     3.65 0.04 0.04 4.36 0.01 0.01 2.54 0.07 0.06 1.45 0.04 0.04 0.51 2.85 13 VI  nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    17.493 0.035 17.388 0.027 17.437 0.041 18.137 0.004  0.360 0.004 -0.672 0.004 0.242 0.004 0.258  0.004 18.352 0.014 18.206 0.011 18.257 0.014 18.089 0.006 18.327 0.037 nan         nan       nan         nan       nan         nan       
J004145.19+412457.0 B2Ia        2.76 0.04 0.05 4.23 0.01 0.01 2.53 0.06 0.06 1.15 0.03 0.04 0.19 5.92 15 UVI nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    17.262 0.038 17.025 0.029 17.05  0.041 17.462 0.005  0.085 0.007 -0.819 0.007 0.090 0.006 0.127  0.005 17.483 0.005 17.527 0.007 17.682 0.005 17.83  0.008 17.873 0.015 1.19814e-15 2.269e-17 1.20425e-15 2.728e-17 nan         nan       
J003914.02+404145.9 B2Ia        3.84 0.12 0.04 4.37 0.02 0.00 2.53 0.06 0.06 1.06 0.04 0.12 0.42 2.55 14 UVI nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    18.157 0.041 18.212 0.059 18.317 0.093 18.665 0.005  0.233 0.006 -0.763 0.005 0.227 0.006 0.24   0.005 18.809 0.008 18.668 0.009 18.711 0.008 18.729 0.033 18.801 0.02  nan         nan       nan         nan       1.94904e-16 7.11e-18  
J004511.82+415025.3 B2Ia        3.39 0.06 0.07 4.29 0.01 0.06 2.53 0.06 0.07 1.75 0.04 0.04 0.51 3.41 23 UVI 1.4300068e-16 1.7423382e-17  1.3307515e-16 8.090223e-18   nan           nan            18.154 17.764 18.554 17.857 17.802 17.641 17.38  0.029 17.128 0.023 17.134 0.032 18.234 0.003  0.347 0.004 -0.695 0.003 0.230 0.004 0.243  0.003 18.38  0.009 18.207 0.009 18.211 0.006 18.229 0.016 18.255 0.015 1.25496e-16 1.058e-17 8.93186e-17 1.003e-17 nan         nan       
J004235.77+405855.8 B3I         3.35 0.04 0.04 4.21 0.01 0.02 2.53 0.06 0.06 1.46 0.05 0.07 0.41 3.51 14 UVI nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    18.52  0.082 18.317 0.062 18.385 0.096 19.202 0.004  0.290 0.005 -0.582 0.005 0.196 0.006 0.256  0.006 19.401 0.022 19.337 0.009 19.362 0.025 19.378 0.031 19.51  0.045 5.83644e-17 6.605e-18 nan         nan       nan         nan       
J004416.10+412003.5 B3I         3.48 0.11 0.11 4.25 0.02 0.01 2.53 0.06 0.06 0.95 0.03 0.03 0.30 3.20  8 VI  nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    17.433 0.034 17.43  0.027 17.43  0.04  17.730 0.004  0.151 0.004 -0.740 0.004 0.140 0.004 0.067  0.004 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       nan         nan       nan         nan       
J004025.25+410829.3 B3I         3.77 0.11 0.10 4.24 0.02 0.02 2.54 0.07 0.06 0.45 0.04 0.05 0.17 2.65 15 UVI nan           nan            nan           nan            2.6244498e-16 1.0423035e-17  nan    nan    nan    nan    nan    nan    18.815 0.08  18.816 0.091 19.29  0.202 18.877 0.010  0.056 0.012 -0.853 0.010 0.034 0.014 0.12   0.01  18.857 0.013 18.957 0.013 19.119 0.007 19.253 0.021 19.385 0.032 2.77374e-16 1.95e-17  nan         nan       nan         nan       
J004051.10+404358.9 B3I         3.36 0.04 0.04 4.25 0.02 0.02 2.53 0.06 0.06 1.53 0.08 0.05 0.44 3.49 10 UVI nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    17.71  0.035 17.759 0.039 17.695 0.054 18.424 0.004  0.300 0.004 -0.653 0.005 0.228 0.005 0.194  0.004 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   1.26519e-16 1.347e-17 1.33606e-16 1.348e-17 nan         nan       
J004339.48+410835.6 B3Ia        2.80 0.15 0.18 4.20 0.03 0.03 2.53 0.06 0.06 1.11 0.08 0.06 0.20 5.68  8 VI  nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    18.075 0.067 17.982 0.059 18.009 0.087 18.402 0.004  0.076 0.004 -0.730 0.004 0.079 0.004 0.047  0.004 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       nan         nan       nan         nan       
J004428.89+415353.5 B3Ia        3.37 0.05 0.08 4.32 0.01 0.01 2.54 0.06 0.06 1.90 0.16 0.07 0.55 3.46 23 UVI 5.575348e-17  1.2309782e-17  7.391609e-17  7.614725e-18   nan           nan            18.724 18.363 19.078 18.255 18.122 17.953 18.083 0.043 17.902 0.043 17.932 0.074 18.867 0.005  0.343 0.009 -0.631 0.009 0.243 0.006 0.323  0.005 19.015 0.005 18.779 0.006 18.747 0.01  18.718 0.012 18.725 0.023 6.16403e-17 6.462e-18 6.21529e-17 7.205e-18 nan         nan       
J004412.17+413324.2 B3Ia+Neb    3.55 0.04 0.04 4.36 0.01 0.01 2.53 0.06 0.06 1.55 0.04 0.04 0.51 3.05 11 VI  nan           nan            nan           nan            nan           nan            nan    16.759 nan    nan    16.663 16.486 16.617 0.019 16.69  0.015 16.639 0.022 17.330 0.003  0.345 0.003 -0.654 0.003 0.241 0.003 0.222  0.003 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       nan         nan       nan         nan       
J004043.96+403433.0 B4I         3.35 0.04 0.04 4.32 0.00 0.01 2.53 0.06 0.07 1.94 0.03 0.04 0.55 3.51 15 UVI nan           nan            1.1524276e-16 1.16785354e-17 2.4565139e-16 1.15203495e-17 nan    nan    nan    nan    nan    nan    17.383 0.022 17.232 0.021 17.154 0.029 18.231 0.003  0.329 0.003 -0.632 0.003 0.262 0.003 0.292  0.003 18.373 0.006 18.167 0.008 18.142 0.014 18.119 0.009 18.132 0.021 nan         nan       nan         nan       nan         nan       
J004449.46+412513.6 B5I         3.44 0.04 0.04 4.19 0.00 0.01 2.50 0.08 0.09 1.06 0.04 0.04 0.32 3.29 23 UVI 3.8827689e-16 1.6456733e-17  3.8988162e-16 1.3337986e-17  nan           nan            17.162 16.939 17.737 17.26  17.238 17.1   17.272 0.03  17.111 0.02  17.076 0.03  17.569 0.004  0.194 0.004 -0.573 0.004 0.162 0.004 0.099  0.004 17.643 0.005 17.619 0.011 17.71  0.004 17.721 0.016 17.785 0.01  3.30981e-16 2.556e-17 3.95618e-16 3.141e-17 nan         nan       
J004456.52+412835.9 B5I         3.27 0.05 0.06 4.15 0.01 0.02 2.50 0.09 0.08 1.66 0.04 0.04 0.44 3.74 19 UVI 1.644826e-16  1.5715353e-17  1.7386305e-16 8.681753e-18   3.1979178e-16 4.5064882e-18  nan    nan    nan    nan    nan    nan    17.116 0.028 16.884 0.017 16.87  0.025 17.913 0.005  0.359 0.005 -0.585 0.005 0.252 0.005 0.291  0.005 18.051 0.007 17.863 0.007 17.824 0.005 17.83  0.007 17.796 0.01  5.68203e-17 1.1e-17   1.52721e-16 1.739e-17 1.19482e-16 1.318e-17 
J004036.91+403627.8 B5I         3.45 0.03 0.03 4.24 0.02 0.00 2.49 0.08 0.09 1.35 0.04 0.04 0.41 3.26 15 UVI nan           nan            1.4201079e-16 1.2417626e-17  2.44984e-16   1.1881634e-17  nan    nan    nan    nan    nan    nan    17.716 0.028 17.783 0.035 17.742 0.05  18.302 0.003  0.282 0.003 -0.658 0.003 0.197 0.003 0.236  0.003 18.361 0.009 18.259 0.009 18.33  0.009 18.32  0.011 18.368 0.016 nan         nan       nan         nan       nan         nan       
J004058.11+403623.4 B5I         2.77 0.05 0.09 4.19 0.00 0.01 2.50 0.08 0.09 1.54 0.07 0.04 0.26 5.86 13 VI  nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    18.281 0.043 18.23  0.052 18.207 0.075 18.893 0.003  0.138 0.004 -0.711 0.003 0.139 0.004 0.165  0.003 18.906 0.018 18.882 0.018 18.992 0.011 19.041 0.03  19.108 0.019 nan         nan       nan         nan       nan         nan       
J004545.82+414516.3 B5I         3.25 0.03 0.03 4.17 0.00 0.01 2.50 0.09 0.08 0.85 0.03 0.03 0.22 3.80 23 UVI nan           nan            nan           nan            1.6358626e-16 8.810322e-18   18.618 18.397 19.254 18.729 18.685 18.544 18.79  0.079 18.833 0.101 19.111 0.175 19.067 0.004  0.195 0.006 -0.743 0.006 0.161 0.005 0.173  0.003 19.13  0.02  19.093 0.012 19.141 0.012 19.327 0.043 19.281 0.031 2.02546e-16 1.036e-17 1.10185e-16 8.478e-18 1.5006e-16  8.361e-18 
J004541.15+415508.3 B5I         2.78 0.05 0.08 4.20 0.01 0.02 2.50 0.09 0.09 1.85 0.04 0.04 0.32 5.80 13 VI  nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    18.074 0.041 17.886 0.042 17.875 0.059 18.786 0.004  0.207 0.005 -0.729 0.005 0.173 0.005 0.142  0.004 18.811 0.005 18.785 0.008 18.821 0.008 18.865 0.015 18.866 0.027 nan         nan       nan         nan       nan         nan       
J004355.04+414838.2 B5I pec     3.35 0.04 0.04 4.17 0.00 0.01 2.50 0.08 0.09 1.24 0.04 0.04 0.35 3.51 19 UVI 1.0469085e-16 2.994849e-17   1.3671623e-16 7.650427e-18   2.378382e-16  3.7984225e-18  nan    nan    nan    nan    nan    nan    17.719 0.034 17.874 0.042 17.852 0.057 18.397 0.004  0.324 0.004 -0.609 0.004 0.243 0.004 0.242  0.004 18.507 0.011 18.335 0.007 18.337 0.006 18.375 0.014 18.375 0.015 1.88986e-16 2.169e-17 1.23833e-16 2.113e-17 1.3632e-16  1.717e-17 
J003944.08+403042.1 B5I+Dbl     3.33 0.08 0.05 4.20 0.03 0.02 2.51 0.09 0.08 1.19 0.06 0.07 0.33 3.57 15 UVI nan           nan            1.3137e-16    1.4281417e-17  1.8704205e-16 1.1407121e-17  nan    nan    nan    nan    nan    nan    18.219 0.043 18.243 0.052 18.202 0.082 18.705 0.004  0.254 0.005 -0.600 0.004 0.221 0.005 0.219  0.004 18.804 0.01  18.734 0.01  18.75  0.008 18.794 0.017 18.802 0.02  nan         nan       nan         nan       nan         nan       
J004341.45+410727.5 B5I:        3.68 0.15 0.10 4.17 0.00 0.01 2.50 0.08 0.08 0.97 0.06 0.08 0.35 2.80 13 VI  nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    18.503 0.096 18.709 0.113 18.761 0.168 19.115 0.004  0.241 0.004 -0.566 0.004 0.150 0.004 0.205  0.004 19.077 0.013 19.048 0.009 19.156 0.016 19.301 0.057 19.319 0.028 nan         nan       nan         nan       nan         nan       
J004631.10+415811.3 B5I:        3.28 0.06 0.18 4.20 0.01 0.02 2.50 0.08 0.09 0.65 0.04 0.03 0.18 3.71 14 UVI nan           nan            nan           nan            nan           nan            17.903 17.846 18.916 18.71  18.691 18.624 18.621 0.064 18.705 0.087 18.804 0.133 18.806 0.004  0.010 0.005 -0.711 0.004 0.065 0.005 0.019  0.004 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       nan         nan       nan         nan       
J004428.05+412444.4 B6I         3.05 0.04 0.04 4.14 0.01 0.02 2.26 0.09 0.10 0.76 0.04 0.04 0.17 4.49 19 UVI nan           nan            nan           nan            nan           nan            17.185 17.024 18.07  17.572 17.551 17.471 17.568 0.038 17.526 0.029 17.506 0.043 17.812 0.004  0.121 0.004 -0.623 0.004 0.128 0.004 0.024  0.004 nan    nan   nan    nan   nan    nan   18.128 0.01  18.183 0.036 5.27415e-16 2.444e-17 5.1447e-16  2.932e-17 5.08127e-16 2.166e-17 
J003945.35+402115.4 B6Ia        3.15 0.03 0.04 4.24 0.02 0.00 2.25 0.09 0.08 2.05 0.03 0.04 0.50 4.12 13 VI  nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    16.978 0.021 16.859 0.016 16.788 0.021 17.933 0.003  0.325 0.003 -0.603 0.003 0.257 0.003 0.268  0.003 18.064 0.008 17.84  0.01  17.849 0.007 17.838 0.005 17.771 0.016 nan         nan       nan         nan       nan         nan       
J003920.07+404702.9 B7I         3.99 0.07 0.18 4.17 0.03 0.01 2.27 0.10 0.10 0.41 0.11 0.07 0.17 2.36 16 UVI nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    18.703 0.093 18.824 0.101 18.814 0.192 18.698 0.005  0.080 0.006 -0.742 0.005 0.078 0.006 0.076  0.005 18.693 0.012 18.766 0.015 18.896 0.01  19.003 0.01  19.062 0.03  1.97382e-16 6.834e-18 1.75301e-16 7.05e-18  2.05618e-16 7.049e-18 
J004643.04+421617.0 B7I         3.53 0.13 0.05 4.19 0.03 0.01 2.25 0.09 0.08 0.64 0.04 0.04 0.21 3.09 22 UVI 7.351013e-16  2.6753127e-17  7.4815355e-16 2.7247506e-17  7.917901e-16  1.2405974e-17  16.633 16.51  17.424 17.282 17.259 17.191 17.226 0.019 17.162 0.02  17.18  0.03  17.378 0.005  0.045 0.005 -0.720 0.005 0.050 0.005 0.07   0.005 17.399 0.003 17.479 0.006 17.63  0.005 17.725 0.005 17.823 0.009 nan         nan       nan         nan       nan         nan       
J004631.74+420506.5 B7I         3.31 0.28 0.07 4.22 0.06 0.01 2.35 0.17 0.06 0.84 0.13 0.05 0.23 3.62 13 UVI nan           nan            nan           nan            nan           nan            16.111 nan    17.089 16.746 16.728 16.629 16.686 0.014 16.672 0.014 16.567 0.018 16.889 0.003  0.061 0.003 -0.761 0.003 0.090 0.003 0.069  0.003 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       nan         nan       nan         nan       
J004408.09+412048.8 B7NIa       3.79 0.06 0.17 4.20 0.01 0.02 2.25 0.08 0.09 0.45 0.03 0.03 0.17 2.62 14 UVI nan           nan            nan           nan            nan           nan            15.531 nan    16.539 16.323 16.485 16.432 16.578 0.017 16.569 0.012 16.581 0.019 16.497 0.004 -0.004 0.004 -0.742 0.005 0.051 0.004 0.051  0.005 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   1.92641e-15 4.13e-17  nan         nan       nan         nan       
J004044.03+405238.2 B8I         3.40 0.07 0.07 4.13 0.03 0.02 2.26 0.09 0.08 1.07 0.05 0.08 0.32 3.39 15 UVI nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    18.307 0.068 18.161 0.054 18.315 0.096 18.838 0.004  0.258 0.004 -0.609 0.004 0.196 0.004 0.198  0.004 18.905 0.008 18.812 0.01  18.845 0.008 18.876 0.019 18.93  0.016 6.84719e-17 1.19e-17  9.8464e-17  1.451e-17 nan         nan       
J004028.83+405647.1 B8I         3.49 0.06 0.07 4.27 0.02 0.02 2.25 0.08 0.09 1.70 0.07 0.07 0.54 3.17 16 UVI nan           nan            nan           nan            3.264105e-16  1.0423253e-17  nan    nan    nan    nan    nan    nan    17.111 0.025 16.997 0.019 16.854 0.026 17.967 0.005  0.349 0.006 -0.669 0.005 0.252 0.006 0.187  0.005 18.01  0.007 17.888 0.017 17.834 0.011 17.83  0.01  17.868 0.005 1.21242e-16 8.943e-18 1.00637e-16 1.483e-17 nan         nan       
J004154.82+405706.7 B8I         3.25 0.04 0.04 4.14 0.00 0.01 2.25 0.08 0.09 1.05 0.04 0.04 0.28 3.80 18 UVI 2.2811193e-16 1.4564601e-17  3.0157473e-16 1.4397361e-17  3.624831e-16  1.2743363e-17  nan    nan    nan    nan    nan    nan    17.484 0.034 17.292 0.025 17.142 0.032 17.910 0.004  0.168 0.004 -0.536 0.004 0.148 0.004 0.151  0.004 17.901 0.004 17.908 0.007 17.993 0.01  18.143 0.023 18.155 0.025 2.88343e-16 1.659e-17 1.83119e-16 2.246e-17 nan         nan       
J004352.22+413207.7 B8I         3.84 0.15 0.04 4.10 0.02 0.01 2.26 0.09 0.08 0.65 0.04 0.04 0.25 2.55 20 UVI 2.379186e-16  1.4748528e-17  3.311318e-16  1.2136281e-17  5.358392e-16  5.7874953e-18  17.489 16.921 nan    nan    17.011 16.853 16.943 0.024 16.914 0.02  17.075 0.032 17.287 0.003  0.220 0.003 -0.461 0.003 0.150 0.003 0.131  0.003 nan    nan   nan    nan   nan    nan   17.429 0.015 17.511 0.009 3.13587e-16 1.742e-17 2.95957e-16 1.962e-17 4.28721e-16 1.809e-17 
J004212.27+413527.4 B8I         3.41 0.08 0.08 4.18 0.03 0.02 2.26 0.09 0.08 1.04 0.15 0.04 0.31 3.36 14 UVI nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    17.19  0.02  17.136 0.019 17.043 0.028 17.541 0.005  0.225 0.005 -0.655 0.005 0.161 0.005 0.173  0.005 17.653 0.007 17.592 0.009 17.62  0.011 17.759 0.091 17.74  0.013 nan         nan       nan         nan       5.06986e-16 1.509e-17 
J003930.45+404839.0 B8I         3.05 0.04 0.04 4.17 0.00 0.01 2.26 0.09 0.09 1.15 0.04 0.04 0.26 4.49 18 UVI nan           nan            3.4645154e-16 2.2405562e-17  4.80356e-16   1.4089126e-17  nan    nan    nan    nan    nan    nan    17.39  0.028 17.379 0.026 17.311 0.036 17.887 0.005  0.126 0.005 -0.752 0.005 0.137 0.005 0.141  0.005 17.893 0.009 17.888 0.01  17.982 0.007 18.04  0.01  18.084 0.011 4.6554e-16  9.895e-18 3.98536e-16 1.031e-17 4.52763e-16 9.544e-18 
J004534.74+414025.2 B8I         4.83 0.10 0.22 4.25 0.05 0.02 2.40 0.10 0.03 0.41 0.07 0.06 0.21 1.90 20 UVI nan           nan            nan           nan            nan           nan            17.53  17.443 18.525 18.199 18.233 18.138 18.247 0.059 18.454 0.074 18.938 0.153 18.256 0.004  0.079 0.004 -0.842 0.004 0.089 0.004 0.015  0.004 18.266 0.005 18.323 0.007 18.479 0.005 18.587 0.013 18.742 0.021 nan         nan       nan         nan       3.06953e-16 1.667e-17 
J004335.35+414256.6 B8Ia        2.88 0.06 0.26 4.02 0.01 0.03 2.26 0.09 0.10 1.28 0.05 0.08 0.24 5.25 16 UVI nan           nan            6.700719e-17  1.2630124e-17  9.839622e-17  4.724782e-18   nan    nan    nan    nan    nan    nan    18.029 0.043 17.992 0.047 17.845 0.057 18.816 0.004  0.357 0.006 -0.459 0.006 0.266 0.005 0.281  0.004 18.992 0.007 18.78  0.009 18.729 0.008 18.734 0.027 18.714 0.046 nan         nan       nan         nan       2.52421e-17 5.417e-18 
J004446.72+420515.8 B8Ia        3.45 0.04 0.04 4.08 0.01 0.02 2.26 0.09 0.09 1.26 0.04 0.04 0.38 3.26 15 UVI nan           nan            7.5007567e-17 1.5955009e-17  1.3671324e-16 9.979683e-18   nan    nan    nan    nan    nan    nan    17.371 0.024 17.317 0.025 17.276 0.041 18.154 0.004  0.339 0.004 -0.470 0.004 0.230 0.004 0.295  0.004 18.291 0.007 18.123 0.008 18.125 0.006 18.089 0.01  18.055 0.029 nan         nan       nan         nan       nan         nan       
J004440.71+415350.4 B8Ia        3.44 0.03 0.04 4.20 0.01 0.05 2.25 0.08 0.08 1.78 0.06 0.08 0.54 3.29  9 UVI 1.5990529e-16 2.3038097e-17  nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    16.351 0.012 16.232 0.01  16.196 0.016 17.253 0.004  0.377 0.004 -0.546 0.004 0.279 0.004 0.345  0.004 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       nan         nan       nan         nan       
J004623.14+413847.5 B8Ie        3.27 0.05 0.07 4.14 0.01 0.03 2.26 0.09 0.10 0.87 0.05 0.11 0.23 3.74 11 UVI nan           nan            nan           nan            2.0272999e-15 2.2991697e-17  nan    nan    nan    nan    nan    nan    15.817 0.01  15.681 0.01  15.639 0.01  16.140 0.005  0.137 0.005 -0.739 0.005 0.128 0.005 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   1.5811e-15  2.394e-17 1.64074e-15 2.881e-17 1.89072e-15 2.411e-17 
J004409.72+414003.8 B9I         3.08 0.05 0.27 4.14 0.01 0.06 2.25 0.09 0.09 0.78 0.05 0.08 0.18 4.37 24 UVI 6.034299e-16  3.2133485e-17  6.511197e-16  1.8947737e-17  7.511648e-16  9.347665e-18   17.009 16.786 17.866 17.382 17.447 17.319 17.251 0.023 17.134 0.022 17.23  0.033 17.576 0.004  0.053 0.004 -0.651 0.004 0.073 0.004 0.08   0.004 17.538 0.008 17.672 0.008 17.79  0.004 17.924 0.007 17.973 0.013 6.02993e-16 2.569e-17 nan         nan       6.2248e-16  1.775e-17 
J004437.15+415240.6 B9I         3.85 0.04 0.04 4.14 0.00 0.06 2.26 0.09 0.08 0.66 0.04 0.14 0.26 2.54 17 UVI nan           nan            nan           nan            nan           nan            17.529 17.129 nan    17.427 17.376 17.265 17.357 0.024 17.275 0.024 17.272 0.041 17.615 0.003  0.078 0.003 -0.598 0.003 0.094 0.003 0.16   0.003 nan    nan   17.665 0.015 17.871 0.0   17.85  0.01  17.881 0.007 nan         nan       nan         nan       nan         nan       
J004517.06+413858.5 B9Ia        3.52 0.18 0.05 4.10 0.02 0.01 2.27 0.10 0.11 0.66 0.04 0.06 0.21 3.11 17 UVI nan           nan            nan           nan            8.2390307e-16 1.4652547e-17  nan    nan    nan    nan    nan    nan    16.687 0.014 16.662 0.014 16.618 0.02  17.023 0.004  0.128 0.004 -0.661 0.004 0.126 0.004 0.067  0.004 17.054 0.002 17.087 0.008 17.206 0.005 17.263 0.007 17.297 0.014 6.04904e-16 1.613e-17 5.45405e-16 1.715e-17 6.22398e-16 1.496e-17 
J004211.41+413544.9 BI          4.33 0.17 0.28 4.30 0.02 0.05 2.50 0.09 0.08 0.55 0.03 0.04 0.26 2.07 13 VI  nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    18.849 0.076 19.052 0.104 19.085 0.167 18.965 0.005  0.086 0.006 -0.772 0.005 0.113 0.006 0.093  0.005 18.975 0.013 19.073 0.019 19.186 0.023 19.231 0.012 19.419 0.042 nan         nan       nan         nan       nan         nan       
J004033.90+403047.1 BI          3.55 0.03 0.04 4.28 0.01 0.01 2.50 0.09 0.08 1.05 0.03 0.03 0.34 3.05 13 VI  nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    17.334 0.021 17.406 0.025 17.476 0.039 17.747 0.004  0.111 0.004 -0.683 0.004 0.111 0.004 0.117  0.004 17.75  0.002 17.757 0.006 17.876 0.005 17.935 0.011 18.007 0.014 nan         nan       nan         nan       nan         nan       
J004336.65+415207.9 BI          3.76 0.15 0.14 4.21 0.03 0.04 2.49 0.08 0.09 0.86 0.05 0.07 0.32 2.67 13 VI  nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    18.939 0.093 18.981 0.112 19.1   0.169 19.293 0.005  0.029 0.007 -0.434 0.008 0.152 0.007 0.163  0.005 19.309 0.011 19.288 0.016 19.438 0.021 19.416 0.043 19.519 0.045 nan         nan       nan         nan       nan         nan       
J004500.64+413015.2 B0.2I       3.05 0.04 0.04 4.45 0.01 0.01 3.01 0.09 0.08 1.34 0.04 0.04 0.30 4.49 18 UVI 2.769878e-16  1.5827606e-17  2.8016854e-16 1.3285942e-17  nan           nan            17.828 17.971 19.255 18.957 18.974 18.881 nan    nan   nan    nan   nan    nan   19.136 0.005  0.038 0.007 -0.938 0.006 0.107 0.008 0.124  0.006 19.142 0.011 19.227 0.017 19.304 0.009 19.411 0.016 19.341 0.057 nan         nan       nan         nan       nan         nan       
J003908.88+403710.5 B0.5I       2.65 0.16 0.17 4.32 0.02 0.03 3.00 0.08 0.08 1.69 0.16 0.19 0.25 6.66  9 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   20.151 0.007  0.074 0.010 -0.858 0.008 0.126 0.010 0.086  0.007 20.095 0.021 20.168 0.015 20.349 0.019 20.367 0.045 nan    nan   nan         nan       nan         nan       nan         nan       
J003941.21+402114.0 B0.5I       2.76 0.05 0.07 4.45 0.03 0.03 2.99 0.08 0.08 2.14 0.17 0.05 0.36 5.92 10 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   19.274 0.003  0.164 0.004 -0.923 0.004 0.157 0.004 0.191  0.003 19.346 0.012 19.316 0.013 19.385 0.015 19.333 0.015 19.421 0.032 nan         nan       nan         nan       nan         nan       
J004308.72+414909.1 B0.5I       3.77 0.11 1.22 4.44 0.02 0.03 2.99 0.08 0.09 0.52 0.07 0.05 0.20 2.65 10 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   19.280 0.005  0.013 0.008 -1.028 0.007 0.015 0.009 0.01   0.007 19.241 0.011 19.402 0.007 19.612 0.014 19.868 0.023 19.941 0.053 nan         nan       nan         nan       nan         nan       
J004423.97+415006.2 B0.5I       3.15 0.03 0.04 4.40 0.01 0.01 3.00 0.08 0.08 0.95 0.03 0.04 0.23 4.12 12 UVI 2.7484933e-16 1.7140562e-17  2.705991e-16  1.3410532e-17  nan           nan            nan    18.157 19.476 19.235 19.329 19.291 nan    nan   nan    nan   nan    nan   19.358 0.005  0.073 0.008 -1.017 0.006 0.046 0.008 0.04   0.005 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       nan         nan       nan         nan       
J004454.79+420428.7 B0.5I       3.57 0.14 0.33 4.44 0.04 0.03 3.00 0.08 0.08 0.51 0.08 0.06 0.17 3.01 10 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   19.008 0.004 -0.060 0.006 -1.001 0.005 0.001 0.006 0.003  0.004 18.961 0.007 19.099 0.012 19.334 0.011 19.519 0.033 19.747 0.066 nan         nan       nan         nan       nan         nan       
J003939.59+405026.9 B0.7I       2.81 0.17 0.14 4.38 0.03 0.03 3.00 0.08 0.08 1.20 0.09 0.11 0.21 5.63  5 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   18.903 0.006  0.013 0.010 -0.977 0.009 0.092 0.008 -0.01  0.006 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       nan         nan       nan         nan       
J003958.22+402329.0 B0.7Ia      3.44 0.18 0.05 4.45 0.04 0.02 3.00 0.09 0.08 1.06 0.05 0.08 0.32 3.29 10 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   18.968 0.003  0.095 0.003 -0.900 0.003 0.107 0.004 0.068  0.003 19.005 0.007 19.066 0.008 19.152 0.012 19.285 0.011 19.38  0.057 nan         nan       nan         nan       nan         nan       
J003918.33+402225.7 B0I         5.94 0.04 0.04 4.47 0.00 0.00 3.00 0.08 0.08 0.64 0.03 0.04 0.32 2.00  5 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   19.400 0.005  0.119 0.007 -0.853 0.006 0.082 0.008 0.054  0.005 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       nan         nan       nan         nan       
J004058.01+410338.8 B0I         2.96 0.09 0.15 4.44 0.03 0.02 2.99 0.08 0.09 0.94 0.10 0.07 0.19 4.87 10 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   18.702 0.004 -0.016 0.004 -1.030 0.004 0.008 0.004 0.105  0.004 18.649 0.01  18.761 0.019 18.995 0.012 19.203 0.025 19.262 0.033 nan         nan       nan         nan       nan         nan       
J004249.84+413254.8 B0I         3.29 0.06 0.17 4.45 0.02 0.02 2.99 0.08 0.09 2.11 0.27 0.06 0.57 3.68  5 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   19.358 0.004  0.365 0.006 -0.702 0.005 0.258 0.006 0.283  0.004 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       nan         nan       nan         nan       
J004420.08+415112.6 B0I         2.79 0.07 0.13 4.41 0.02 0.04 3.00 0.09 0.08 1.90 0.21 0.08 0.33 5.74  5 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   19.488 0.007  0.134 0.009 -0.929 0.008 0.133 0.009 0.161  0.006 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       nan         nan       nan         nan       
J004512.74+413726.7 B0I         3.27 0.07 0.09 4.32 0.02 0.02 2.99 0.08 0.09 1.83 0.09 0.06 0.49 3.74  5 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   19.275 0.007  0.276 0.010 -0.597 0.012 0.243 0.009 0.213  0.006 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       nan         nan       nan         nan       
J004106.39+411635.5 B1.5I       2.88 0.11 0.21 4.28 0.01 0.01 2.73 0.07 0.08 0.92 0.08 0.07 0.17 5.25 10 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   19.015 0.005  0.026 0.006 -0.873 0.005 0.021 0.006 0.105  0.005 18.998 0.008 19.13  0.015 19.305 0.014 19.453 0.028 19.473 0.044 nan         nan       nan         nan       nan         nan       
J004107.28+405013.3 B1.5I       3.42 0.13 0.07 4.36 0.03 0.03 2.74 0.08 0.07 0.65 0.04 0.04 0.20 3.34 10 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   18.763 0.003 -0.006 0.003 -0.964 0.003 0.030 0.003 0.043  0.003 18.673 0.017 18.821 0.015 19.005 0.013 19.188 0.015 19.426 0.045 nan         nan       nan         nan       nan         nan       
J004255.85+413501.5 B1.5I       3.06 0.04 0.04 4.30 0.01 0.01 2.73 0.07 0.07 1.35 0.04 0.04 0.30 4.45  5 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   19.058 0.004  0.149 0.005 -0.824 0.004 0.117 0.005 0.139  0.004 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       nan         nan       nan         nan       
J004523.81+414714.4 B1.5I       3.53 0.17 0.05 4.36 0.05 0.01 2.73 0.07 0.07 0.65 0.04 0.03 0.21 3.09 21 UVI 3.7048475e-16 1.817248e-17   3.6546025e-16 1.3356073e-17  nan           nan            17.592 17.68  19.035 18.752 18.874 18.812 nan    nan   nan    nan   nan    nan   18.899 0.003  0.042 0.004 -0.991 0.004 0.050 0.004 0.002  0.003 18.874 0.017 18.993 0.007 19.177 0.007 19.471 0.039 19.74  0.094 3.29398e-16 1.202e-17 3.27309e-16 1.412e-17 3.03381e-16 1.046e-17 
J004557.43+414839.3 B1.5I       3.44 0.05 0.04 4.38 0.02 0.01 2.73 0.07 0.07 0.75 0.04 0.03 0.23 3.29 16 UVI nan           nan            nan           nan            nan           nan            18.135 18.227 19.546 19.312 19.326 19.273 nan    nan   nan    nan   nan    nan   19.412 0.006  0.029 0.008 -0.902 0.007 0.077 0.008 0.023  0.006 19.395 0.019 19.514 0.013 19.739 0.018 19.947 0.029 20.109 0.085 nan         nan       nan         nan       nan         nan       
J004410.77+414812.7 B1.5Ia      3.25 0.03 0.04 4.32 0.01 0.01 2.74 0.07 0.07 0.85 0.04 0.04 0.23 3.80 13 UVI 3.183176e-16  1.8030099e-17  3.2720965e-16 1.411686e-17   nan           nan            17.658 17.758 18.974 18.713 18.802 18.762 nan    nan   nan    nan   nan    nan   18.886 0.004  0.035 0.005 -0.921 0.005 0.084 0.004 0.082  0.004 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       nan         nan       nan         nan       
J004231.99+412917.3 B1.5Ia+     3.39 0.20 0.16 4.33 0.03 0.03 2.73 0.07 0.07 0.89 0.06 0.09 0.26 3.41  6 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   18.567 0.005  0.087 0.006 -0.879 0.006 0.087 0.006 0.033  0.005 nan    nan   nan    nan   nan    nan   nan    nan   19.011 0.079 nan         nan       nan         nan       nan         nan       
J004119.02+404930.2 B1Ib+OII    4.00 0.09 0.14 4.39 0.03 0.02 2.73 0.07 0.07 0.73 0.07 0.05 0.31 2.35 10 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   19.231 0.003  0.138 0.004 -0.855 0.003 0.109 0.005 0.109  0.004 19.235 0.014 19.275 0.014 19.516 0.029 19.65  0.028 19.713 0.054 nan         nan       nan         nan       nan         nan       
J004403.27+414538.5 B2.5-3I     3.53 0.15 0.10 4.29 0.02 0.02 2.57 0.09 0.16 0.69 0.06 0.08 0.22 3.09 10 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   18.767 0.004  0.058 0.005 -0.863 0.004 0.074 0.004 0.036  0.004 18.741 0.012 18.861 0.013 19.021 0.013 19.188 0.025 19.255 0.034 nan         nan       nan         nan       nan         nan       
J004004.02+405948.2 B2.5I       2.68 0.06 0.09 4.31 0.01 0.02 2.55 0.07 0.07 1.73 0.10 0.06 0.27 6.44 10 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   18.595 0.005  0.127 0.006 -0.921 0.006 0.104 0.007 0.135  0.006 18.597 0.009 18.627 0.006 18.703 0.01  18.787 0.02  18.8   0.02  nan         nan       nan         nan       nan         nan       
J004017.61+405137.0 B2.5I       3.16 0.05 0.07 4.28 0.01 0.04 2.57 0.09 0.15 1.47 0.05 0.08 0.36 4.08 10 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   19.205 0.004  0.195 0.005 -0.755 0.005 0.168 0.006 0.147  0.004 19.24  0.009 19.191 0.014 19.269 0.011 19.353 0.03  19.375 0.036 nan         nan       nan         nan       nan         nan       
J004118.29+404222.9 B2.5I       3.29 0.06 0.09 4.35 0.01 0.02 2.54 0.07 0.06 1.01 0.09 0.06 0.27 3.68 10 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   18.855 0.004  0.137 0.004 -0.951 0.004 0.113 0.005 0.107  0.004 18.865 0.012 18.909 0.01  19.038 0.009 19.121 0.006 19.25  0.042 nan         nan       nan         nan       nan         nan       
J004539.70+415054.8 B2.5I       3.64 0.06 0.04 4.34 0.02 0.02 2.53 0.06 0.07 1.46 0.04 0.06 0.51 2.87 10 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   19.360 0.004  0.348 0.007 -0.673 0.007 0.225 0.006 0.21   0.004 19.457 0.019 19.368 0.013 19.29  0.012 19.414 0.041 19.442 0.045 nan         nan       nan         nan       nan         nan       
J004546.81+415431.7 B2.5I       3.34 0.07 0.05 4.32 0.01 0.01 2.54 0.06 0.06 1.26 0.04 0.06 0.36 3.54 21 UVI 1.4000017e-16 1.5937638e-17  1.9688533e-16 1.4941037e-17  nan           nan            17.974 17.865 18.947 18.436 18.386 18.262 nan    nan   nan    nan   nan    nan   18.795 0.004  0.208 0.005 -0.784 0.005 0.147 0.005 0.107  0.004 18.818 0.004 18.772 0.014 18.841 0.007 18.954 0.018 18.937 0.031 1.79212e-16 1.149e-17 2.08508e-16 1.284e-17 2.46281e-16 1.237e-17 
J004535.40+414431.5 B2.5I:      3.76 0.04 0.05 4.33 0.05 0.02 2.56 0.08 0.13 1.20 0.07 0.07 0.45 2.67 13 UVI nan           nan            nan           nan            nan           nan            19.116 18.867 19.637 19.116 19.055 18.922 nan    nan   nan    nan   nan    nan   19.458 0.005  0.175 0.008 -0.622 0.008 0.168 0.007 0.157  0.005 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       3.48073e-17 6.11e-18  5.59316e-17 8.151e-18 
J004539.00+415439.0 B2.5I:      3.08 0.07 0.08 4.21 0.02 0.02 2.68 0.15 0.11 1.61 0.16 0.08 0.37 4.37 14 UV  nan           nan            6.4336024e-17 1.1471784e-17  nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   19.495 0.007  0.320 0.011 -0.725 0.010 0.230 0.009 0.173  0.006 19.624 0.023 19.48  0.012 19.49  0.015 19.574 0.016 19.679 0.049 7.63296e-17 8.82e-18  6.51903e-17 8.816e-18 6.91199e-17 8.724e-18 
J003947.27+405219.4 B2I         2.86 0.06 0.13 4.34 0.02 0.02 2.56 0.08 0.13 0.95 0.12 0.10 0.18 5.35 10 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   19.082 0.005  0.024 0.006 -1.018 0.005 0.050 0.007 0.029  0.005 19.022 0.012 19.149 0.006 19.329 0.01  19.446 0.018 19.593 0.035 nan         nan       nan         nan       nan         nan       
J004159.54+405724.2 B2I         3.45 0.03 0.04 4.28 0.01 0.04 2.53 0.06 0.07 1.27 0.05 0.08 0.39 3.26 12 UV  1.702563e-16  1.3109006e-17  2.5588947e-16 1.583624e-17   nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   18.215 0.004  0.261 0.004 -0.707 0.004 0.205 0.004 0.213  0.004 18.319 0.007 18.196 0.012 18.239 0.008 18.468 0.03  18.426 0.026 nan         nan       nan         nan       nan         nan       
J004235.78+413006.8 B2I         3.66 0.15 0.12 4.28 0.02 0.02 2.63 0.13 0.15 0.66 0.04 0.04 0.23 2.84  5 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   19.365 0.005  0.072 0.007 -0.833 0.006 0.042 0.008 0.04   0.006 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       nan         nan       nan         nan       
J004451.31+413439.0 B2Ia        3.42 0.17 0.06 4.33 0.03 0.01 2.53 0.06 0.06 0.66 0.06 0.08 0.20 3.34 15 UVI 4.981016e-16  1.9485138e-17  5.637959e-16  1.5506328e-17  nan           nan            nan    17.29  18.549 18.424 18.516 18.457 nan    nan   nan    nan   nan    nan   18.533 0.003 -0.038 0.004 -0.858 0.003 0.030 0.003 0.035  0.003 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   4.75628e-16 2.093e-17 4.8984e-16  2.37e-17  5.15873e-16 1.47e-17  
J004419.34+413427.4 B3-5Ia      3.35 0.03 0.04 4.29 0.00 0.01 2.53 0.06 0.06 0.65 0.04 0.03 0.19 3.51 15 UVI nan           nan            nan           nan            nan           nan            17.677 17.745 18.997 18.861 18.985 18.943 nan    nan   nan    nan   nan    nan   18.920 0.003 -0.002 0.004 -0.853 0.004 0.029 0.005 0.095  0.004 nan    nan   nan    nan   nan    nan   19.284 0.006 19.253 0.034 nan         nan       3.36344e-16 2.192e-17 3.67506e-16 1.744e-17 
J003912.84+403757.5 B3I         3.67 0.40 0.20 4.29 0.02 0.02 2.53 0.06 0.06 0.49 0.06 0.07 0.17 2.82 10 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   19.265 0.004 -0.004 0.006 -0.925 0.005 0.059 0.006 0.043  0.004 19.207 0.007 19.377 0.011 19.571 0.014 19.776 0.033 19.899 0.059 nan         nan       nan         nan       nan         nan       
J003935.18+404830.7 B3I         2.89 0.15 0.16 4.23 0.01 0.02 2.53 0.06 0.06 0.88 0.06 0.07 0.17 5.20 10 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   19.095 0.005  0.041 0.006 -0.834 0.005 0.032 0.007 0.046  0.005 19.001 0.005 19.137 0.011 19.327 0.009 19.474 0.011 19.529 0.041 nan         nan       nan         nan       nan         nan       
J004521.38+413555.5 B3I         3.22 0.18 0.05 4.25 0.02 0.01 2.53 0.06 0.06 0.75 0.03 0.04 0.19 3.89 19 UVI nan           nan            nan           nan            nan           nan            18.351 18.365 19.485 19.227 19.228 19.125 nan    nan   nan    nan   nan    nan   19.408 0.004  0.065 0.007 -0.860 0.006 0.071 0.006 -0.012 0.005 19.394 0.015 19.481 0.008 19.695 0.009 19.997 0.027 20.136 0.036 1.77028e-16 9.451e-18 2.06337e-16 1.168e-17 1.86479e-16 9.916e-18 
J004408.04+413258.7 B3Ia        4.03 2.28 0.05 4.27 0.12 0.01 2.53 0.06 0.06 0.46 0.04 0.09 0.20 2.32 13 UVI nan           nan            nan           nan            nan           nan            17.654 17.663 18.909 18.624 18.722 18.696 nan    nan   nan    nan   nan    nan   18.708 0.003 -0.017 0.004 -0.747 0.003 0.013 0.004 -0.014 0.003 nan    nan   nan    nan   nan    nan   19.292 0.015 19.327 0.087 nan         nan       nan         nan       nan         nan       
J004639.75+420844.8 B3Ia        3.45 0.03 0.03 4.28 0.01 0.01 2.54 0.06 0.06 0.75 0.04 0.03 0.23 3.26 18 UVI 5.531808e-16  2.8409654e-17  7.4513324e-16 3.1178614e-17  nan           nan            16.814 16.813 17.967 17.65  17.72  17.664 nan    nan   nan    nan   nan    nan   17.822 0.004  0.041 0.004 -0.767 0.004 0.064 0.004 0.048  0.004 17.836 0.006 17.939 0.007 18.058 0.006 18.174 0.011 18.255 0.012 nan         nan       nan         nan       nan         nan       
J004546.70+415200.1 B4I:        3.46 0.04 0.04 4.12 0.01 0.01 2.53 0.06 0.06 0.96 0.04 0.04 0.29 3.24 20 UVI 7.356649e-17  1.34760626e-17 8.3331194e-17 1.2506585e-17  nan           nan            18.718 18.324 18.949 18.369 18.245 18.171 nan    nan   nan    nan   nan    nan   18.696 0.003  0.241 0.005 -0.530 0.004 0.167 0.004 0.184  0.003 18.781 0.006 18.738 0.01  18.735 0.01  18.752 0.013 18.814 0.023 nan         nan       6.74096e-17 6.648e-18 9.72749e-17 6.682e-18 
J003936.02+404405.8 B5I         3.59 0.09 0.10 4.22 0.00 0.01 2.50 0.08 0.09 0.65 0.04 0.03 0.22 2.97 10 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   19.418 0.006  0.074 0.009 -0.760 0.008 0.115 0.008 0.093  0.006 19.452 0.009 19.454 0.011 19.702 0.033 19.76  0.019 19.987 0.049 nan         nan       nan         nan       nan         nan       
J003954.59+405442.7 B5I         3.05 0.11 0.12 4.14 0.01 0.02 2.49 0.08 0.09 0.87 0.08 0.10 0.19 4.49 11 UV  nan           nan            9.59923e-17   1.9809396e-17  nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   19.384 0.007  0.091 0.010 -0.666 0.008 0.124 0.011 0.037  0.008 19.359 0.012 19.381 0.014 19.496 0.017 19.653 0.031 19.653 0.048 nan         nan       nan         nan       nan         nan       
J004350.18+412331.1 B5I         3.66 0.04 0.07 4.22 0.05 0.00 2.50 0.08 0.08 0.83 0.16 0.04 0.29 2.84 16 UVI nan           nan            nan           nan            nan           nan            17.364 17.111 17.943 17.583 17.645 17.549 nan    nan   nan    nan   nan    nan   17.783 0.004  0.143 0.004 -0.608 0.004 0.120 0.004 0.105  0.004 nan    nan   nan    nan   nan    nan   18.012 0.018 18.117 0.049 3.99522e-16 2.112e-17 2.76899e-16 1.872e-17 4.28462e-16 1.803e-17 
J004543.22+414117.5 B5I         3.39 0.07 0.07 4.24 0.02 0.00 2.50 0.08 0.09 0.96 0.04 0.04 0.28 3.41 19 UVI nan           nan            nan           nan            nan           nan            18.209 18.105 19.112 18.709 18.733 18.622 nan    nan   nan    nan   nan    nan   18.892 0.004  0.136 0.005 -0.765 0.005 0.161 0.004 0.154  0.004 18.984 0.01  18.986 0.019 19.021 0.012 19.113 0.025 19.197 0.067 1.5432e-16  1.026e-17 1.88926e-16 1.528e-17 2.14076e-16 1.269e-17 
J004425.99+412215.1 B5I:        3.33 0.09 0.07 4.20 0.00 0.02 2.50 0.09 0.08 1.58 0.06 0.08 0.44 3.57  6 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   19.348 0.004  0.336 0.006 -0.559 0.006 0.258 0.006 0.185  0.005 nan    nan   nan    nan   nan    nan   19.352 0.05  nan    nan   nan         nan       nan         nan       nan         nan       
J004540.86+414405.2 B5I:        5.28 0.47 0.45 4.19 0.02 0.01 2.50 0.08 0.09 0.44 0.05 0.04 0.23 1.91  5 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   19.389 0.014  0.197 0.020 -0.716 0.018 0.065 0.019 -0.081 0.013 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       nan         nan       nan         nan       
J003936.51+402235.4 B5Ia        3.32 0.32 0.05 4.22 0.02 0.00 2.51 0.09 0.08 0.67 0.05 0.08 0.19 3.59 10 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   18.538 0.003  0.049 0.003 -0.799 0.003 0.058 0.003 0.039  0.003 18.517 0.009 18.632 0.012 18.798 0.009 18.95  0.026 18.998 0.018 nan         nan       nan         nan       nan         nan       
J004513.36+414009.2 B6I         3.45 0.04 0.04 4.22 0.01 0.01 2.25 0.08 0.08 0.84 0.05 0.04 0.26 3.26 14 UVI nan           nan            nan           nan            nan           nan            18.717 18.637 19.63  19.267 19.27  19.197 nan    nan   nan    nan   nan    nan   19.458 0.005  0.130 0.008 -0.761 0.007 0.123 0.008 0.046  0.006 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   1.09972e-16 7.688e-18 1.03945e-16 8.721e-18 1.40421e-16 1.054e-17 
J004259.39+413713.5 B7I+Neb     2.94 0.10 0.05 4.22 0.03 0.01 2.26 0.09 0.08 1.86 0.05 0.09 0.37 4.96  5 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   19.462 0.005  0.256 0.007 -0.700 0.007 0.190 0.006 0.269  0.005 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       nan         nan       nan         nan       
J004137.19+412022.2 B7Iae       5.49 0.29 0.30 4.19 0.00 0.01 2.40 0.11 0.03 0.45 0.03 0.04 0.23 1.94  9 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   19.106 0.005  0.138 0.006 -0.642 0.006 0.101 0.006 0.131  0.005 19.155 0.01  19.311 0.024 19.44  0.037 nan    nan   19.814 0.055 nan         nan       nan         nan       nan         nan       
J004521.69+414048.5 B8I         3.74 0.05 0.04 4.22 0.02 0.01 2.25 0.09 0.08 1.05 0.03 0.04 0.39 2.70 16 UVI nan           nan            nan           nan            nan           nan            18.984 18.635 19.33  18.81  18.717 18.593 nan    nan   nan    nan   nan    nan   19.132 0.004  0.246 0.007 -0.600 0.007 0.164 0.006 0.104  0.004 19.192 0.013 19.154 0.014 19.261 0.014 19.332 0.021 19.393 0.035 nan         nan       nan         nan       nan         nan       
J004034.80+404533.5 B8Ia        2.84 0.07 0.05 4.16 0.02 0.01 2.25 0.09 0.08 2.04 0.06 0.05 0.37 5.46 10 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   18.378 0.004  0.254 0.004 -0.573 0.004 0.210 0.004 0.263  0.004 18.468 0.015 18.346 0.009 18.346 0.008 18.324 0.014 18.313 0.018 nan         nan       nan         nan       nan         nan       
J003936.89+404937.6 B9.5I       2.64 0.04 0.04 4.13 0.00 0.01 2.25 0.08 0.09 2.46 0.04 0.06 0.37 6.73 11 UV  nan           nan            1.1061413e-16 1.2326419e-17  nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   18.824 0.005  0.361 0.008 -0.555 0.009 0.283 0.006 0.275  0.005 18.861 0.013 18.731 0.009 18.703 0.004 18.66  0.014 18.648 0.019 nan         nan       nan         nan       nan         nan       
J004050.40+403136.6 BI          3.49 0.14 0.21 4.36 0.02 0.01 2.51 0.09 0.08 0.75 0.10 0.08 0.24 3.17 10 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   19.599 0.005  0.096 0.007 -0.974 0.007 0.077 0.007 0.079  0.005 19.531 0.01  19.577 0.022 19.804 0.019 19.937 0.04  20.124 0.047 nan         nan       nan         nan       nan         nan       
J004054.11+404346.3 BI          4.04 0.21 0.15 4.37 0.01 0.01 2.50 0.08 0.09 0.75 0.11 0.11 0.33 2.31 10 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   19.355 0.004  0.245 0.005 -0.943 0.005 0.158 0.006 0.138  0.004 19.396 0.022 19.38  0.016 19.465 0.011 19.661 0.03  19.83  0.057 nan         nan       nan         nan       nan         nan       
J004452.17+415319.0 BI          2.95 0.04 0.04 4.28 0.01 0.01 2.50 0.08 0.09 0.85 0.04 0.04 0.17 4.91 20 UVI 2.6785606e-16 1.5588037e-17  2.7716662e-16 1.3318857e-17  nan           nan            18.028 18.166 19.462 19.211 19.332 19.273 nan    nan   nan    nan   nan    nan   19.333 0.005  0.056 0.007 -0.937 0.006 0.076 0.009 0.134  0.006 19.41  0.004 19.407 0.015 19.62  0.035 19.744 0.029 nan    nan   2.82106e-16 1.579e-17 2.64743e-16 1.743e-17 2.0985e-16  1.53e-17  
J004246.86+413336.4 O3-5If      3.13 0.05 0.04 4.60 0.04 0.00 3.51 0.09 0.08 2.96 0.04 0.36 0.71 4.19 10 UVI nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   17.791 0.004  0.660 0.004 -0.406 0.004 0.446 0.004 0.441  0.004 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   2.9952e-16  2.129e-17 1.54311e-16 1.041e-17 nan         nan       
J004427.95+412101.4 O7Iaf+Neb   2.97 0.05 0.08 4.53 0.02 0.04 3.50 0.08 0.09 1.14 0.09 0.09 0.24 4.82 14 UVI nan           nan            nan           nan            nan           nan            17.5   17.738 19.315 19.103 19.191 19.11  18.975 0.127 18.994 0.108 19.018 0.164 19.127 0.004 -0.035 0.005 -0.945 0.005 0.107 0.006 -0.07  0.005 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       nan         nan       nan         nan       
J004158.87+405316.7 O9.5I       3.65 0.04 0.03 4.48 0.01 0.01 3.25 0.08 0.08 2.95 0.03 0.04 1.03 2.85  8 VI  nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    16.909 0.022 16.782 0.016 16.663 0.021 18.416 0.003  0.743 0.003 -0.184 0.003 0.483 0.003 0.532  0.003 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       nan         nan       nan         nan       
J004130.12+405059.2 O9.7Ia      4.16 0.04 0.04 4.51 0.01 0.01 3.25 0.08 0.09 0.75 0.04 0.03 0.34 2.20 13 VI  nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    18.289 0.067 18.641 0.084 18.57  0.119 18.404 0.003  0.104 0.003 -0.867 0.003 0.134 0.003 0.07   0.003 18.338 0.005 18.226 0.016 18.528 0.012 18.62  0.033 18.625 0.029 nan         nan       nan         nan       nan         nan       
J004530.60+420655.4 O8.5I       3.02 0.08 0.06 4.53 0.06 0.02 3.50 0.08 0.09 1.18 0.06 0.08 0.26 4.61 17 UVI 1.0200552e-15 8.578183e-17   nan           nan            nan           nan            16.698 16.915 18.367 18.242 18.34  18.286 nan    nan   nan    nan   nan    nan   18.281 0.003 -0.025 0.003 -1.001 0.003 0.038 0.003 0.029  0.003 18.229 0.008 18.361 0.014 18.552 0.014 18.663 0.011 18.695 0.023 nan         nan       nan         nan       nan         nan       
J004402.77+412736.7 O8.5I(f)    3.07 0.11 0.20 4.46 0.01 0.03 3.49 0.08 0.09 0.77 0.13 0.26 0.17 4.41  9 UV  nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   18.233 0.004 -0.075 0.004 -0.964 0.004 0.029 0.004 -0.074 0.004 nan    nan   nan    nan   nan    nan   nan    nan   18.914 0.053 1.32587e-15 3.44e-17  1.15118e-15 3.785e-17 9.60081e-16 2.62e-17  
J004412.97+413328.8 O8.5Ia(f)   3.02 0.08 0.06 4.53 0.06 0.02 3.49 0.08 0.09 1.09 0.06 0.08 0.24 4.61 12 UVI nan           nan            nan           nan            nan           nan            17.58  17.868 19.45  19.302 19.451 19.445 nan    nan   nan    nan   nan    nan   19.277 0.004 -0.061 0.005 -0.996 0.004 0.041 0.006 0.062  0.005 nan    nan   nan    nan   nan    nan   nan    nan   19.375 0.025 nan         nan       nan         nan       nan         nan       
J003947.67+402618.5 O9.7Iab     2.66 0.08 0.13 4.46 0.01 0.04 3.25 0.09 0.08 1.74 0.21 0.08 0.26 6.58 10 V   nan           nan            nan           nan            nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   19.430 0.005  0.007 0.006 -0.978 0.005 0.106 0.007 0.061  0.005 19.37  0.011 19.48  0.011 19.624 0.012 19.707 0.029 19.832 0.054 nan         nan       nan         nan       nan         nan       
J004413.84+414903.9 OC9.7Ia     3.03 0.09 0.05 4.50 0.03 0.02 3.25 0.09 0.08 1.37 0.06 0.18 0.30 4.57  9 UV  3.7693403e-16 1.7150081e-17  3.7063973e-16 1.442239e-17   nan           nan            nan    nan    nan    nan    nan    nan    nan    nan   nan    nan   nan    nan   18.847 0.004  0.076 0.005 -0.959 0.005 0.118 0.005 0.139  0.004 nan    nan   nan    nan   nan    nan   nan    nan   nan    nan   nan         nan       4.26947e-16 4.103e-17 4.50428e-16 3.565e-17 


==> table6.txt <==
Title: Dust Extinction Law in Nearby Star-Resolved Galaxies. I. M31 Traced by Supergiants
Authors: Wang Yuxi, Gao Jian, Ren Yi
Table: An extracted list of multiband extinction values for individual tracer$^a$
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label     Explanations
--------------------------------------------------------------------------------
   1- 19 A19    --      Name      ID from LGGS
  21- 31 A11    --      SpType    Spectral type
  33- 43 A11    --      RA        Right Ascension (J2000)
  45- 55 A11    --      Dec       Declination (J2000)
  57- 60 F4.2   --      alpha     Exponent in dust size distribution
  62- 65 F4.2   mag     E(B-V)    The color excess
  67- 69 A3     --      pcFlag    Flag for the coverage of passbands adopted in the calculation (1)
  71- 74 F4.2   mag     A(V)      Extinction in V band
  76- 80 F5.2   mag     A(UVW2)   Extinction in UVW2/UVOT band
  82- 86 F5.2   mag     A(UVM2)   Extinction in UVM2/UVOT band
  88- 91 F4.2   mag     A(UVW1)   Extinction in UVW1/UVOT band
  93- 96 F4.2   mag     A(F275W)  Extinction in F275W/PHAT band
  98-101 F4.2   mag     A(NUV)    Extinction in NUV/CSST band
 103-106 F4.2   mag     A(F336W)  Extinction in F336W/PHAT band
 108-111 F4.2   mag     A(U)      Extinction in U band
 113-116 F4.2   mag     A(B)      Extinction in B band
 118-121 F4.2   mag     A(F475W)  Extinction in F475W/PHAT band
 123-126 F4.2   mag     A(g)      Extinction in g/CSST band
 128-131 F4.2   mag     A(r)      Extinction in r/CSST band
 133-136 F4.2   mag     A(R)      Extinction in R band
 138-141 F4.2   mag     A(i)      Extinction in i/CSST band
 143-146 F4.2   mag     A(F814W)  Extinction in F814W/CSST band
 148-151 F4.2   mag     A(I)      Extinction in I band
 153-156 F4.2   mag     A(z)      Extinction in z/CSST band
 158-161 F4.2   mag     A(y)      Extinction in y/CSST band
 163-166 F4.2   mag     A(F110W)  Extinction in F110W/PHAT band
 168-171 F4.2   mag     A(J)      Extinction in J/2MASS band
 173-176 F4.2   mag     A(F160W)  Extinction in F160W/PHAT band
 178-181 F4.2   mag     A(H)      Extinction in H/2MASS band
 183-186 F4.2   mag     A(K)      Extinction in K/2MASS band
 188-191 F4.2   mag     A(W1)     Extinction in W1/WISE band
 193-196 F4.2   mag     A([3.6])  Extinction in [3.6]/IRAC band
 198-201 F4.2   mag     A([4.5])  Extinction [4.5]/IRAC band
 203-206 F4.2   mag     A(W2)     Extinction in W2/WISE band
--------------------------------------------------------------------------------
Note (1): This is the flag for the coverage of passbands adopted in calculation.
	U = UV bands (here refers to the passbands bluer than the $U$ band).
	V = Visual band (here refers to the passbands from the $U$ to $y$ bands).
	I = IR band (here refers to the passbands redder than $y$ band).
--------------------------------------------------------------------------------
J004109.06+404902.7 B0-0.5I     00 41 09.05 +40 49 02.6 2.76 0.35 VI  2.07  3.68  3.67 3.21 3.17 3.05 2.80 2.71 2.39 2.29 2.30 1.92 1.79 1.62 1.55 1.45 1.37 1.26 1.11 0.99 0.76 0.68 0.46 0.22 0.20 0.12 0.12 
J004545.97+415706.9 B0.2I       00 45 45.96 +41 57 06.7 3.48 0.16 VI  0.51  1.64  1.59 1.16 1.13 1.04 0.88 0.82 0.65 0.60 0.61 0.45 0.40 0.35 0.32 0.30 0.27 0.24 0.20 0.17 0.13 0.11 0.07 0.03 0.03 0.02 0.02 
J004422.84+420433.1 B0.5I       00 44 22.83 +42 04 32.9 2.95 0.21 UVI 1.05  2.13  2.12 1.78 1.75 1.67 1.50 1.44 1.24 1.18 1.18 0.96 0.88 0.79 0.75 0.70 0.65 0.60 0.52 0.46 0.34 0.31 0.20 0.09 0.09 0.05 0.05 
J004420.52+411751.1 B0.5Ia      00 44 20.51 +41 17 51.0 3.62 0.40 VI  1.17  4.30  4.13 2.87 2.80 2.56 2.12 1.97 1.53 1.40 1.41 1.02 0.91 0.77 0.72 0.65 0.60 0.53 0.44 0.38 0.27 0.23 0.15 0.07 0.06 0.04 0.04 
J004450.57+412935.2 B0.7Ib      00 44 50.56 +41 29 35.1 3.95 0.23 UVI 0.55  2.80  2.63 1.63 1.58 1.41 1.12 1.02 0.75 0.68 0.68 0.47 0.41 0.34 0.32 0.29 0.26 0.23 0.19 0.16 0.11 0.10 0.06 0.03 0.03 0.02 0.02 
J004104.47+403704.2 B0.7Ib      00 41 04.46 +40 37 04.1 3.34 0.49 UVI 1.75  4.95  4.83 3.66 3.59 3.34 2.87 2.71 2.19 2.04 2.05 1.56 1.41 1.22 1.15 1.05 0.97 0.87 0.73 0.64 0.46 0.40 0.26 0.12 0.11 0.06 0.06 
J004214.60+405112.7 B0I         00 42 14.59 +40 51 12.6 3.74 0.31 VI  0.85  3.51  3.35 2.24 2.18 1.97 1.61 1.49 1.13 1.03 1.04 0.74 0.65 0.55 0.51 0.46 0.42 0.37 0.31 0.26 0.18 0.16 0.10 0.05 0.04 0.03 0.03 
J004259.44+404837.9 B1.5I       00 42 59.43 +40 48 37.8 3.40 0.20 VI  0.66  1.97  1.92 1.43 1.40 1.30 1.11 1.04 0.84 0.78 0.78 0.59 0.53 0.46 0.43 0.39 0.36 0.32 0.27 0.23 0.17 0.15 0.09 0.04 0.04 0.02 0.02 
J004212.55+404838.2 B1.5I       00 42 12.54 +40 48 38.1 3.27 0.26 UVI 0.96  2.55  2.49 1.93 1.89 1.77 1.54 1.45 1.19 1.11 1.12 0.86 0.78 0.68 0.64 0.59 0.54 0.49 0.41 0.36 0.26 0.23 0.15 0.07 0.06 0.04 0.04 
J004220.50+412759.7 B1.5I       00 42 20.49 +41 27 59.6 3.65 0.37 VI  1.05  3.99  3.83 2.63 2.57 2.34 1.93 1.79 1.38 1.27 1.27 0.92 0.82 0.69 0.65 0.58 0.53 0.47 0.39 0.34 0.24 0.21 0.13 0.06 0.06 0.03 0.03 
J004603.95+414632.4 B1.5I       00 46 03.94 +41 46 32.2 2.83 0.21 UVI 1.15  2.13  2.13 1.83 1.81 1.73 1.58 1.53 1.33 1.27 1.28 1.06 0.98 0.88 0.84 0.79 0.74 0.68 0.59 0.53 0.40 0.36 0.24 0.11 0.10 0.06 0.06 
J004037.92+404333.3 B1.5Ia      00 40 37.91 +40 43 33.2 3.65 0.19 UVI 0.55  2.10  2.02 1.39 1.35 1.23 1.02 0.94 0.73 0.67 0.67 0.48 0.43 0.36 0.34 0.31 0.28 0.25 0.21 0.18 0.13 0.11 0.07 0.03 0.03 0.02 0.02 
J004427.47+415150.0 B1.5Ia      00 44 27.46 +41 51 49.8 3.82 0.46 VI  1.18  5.28  5.01 3.25 3.16 2.85 2.30 2.11 1.59 1.44 1.45 1.02 0.90 0.75 0.70 0.63 0.57 0.50 0.41 0.35 0.25 0.21 0.14 0.06 0.06 0.04 0.04 
J004418.47+411942.8 B1.5Ia PCyg 00 44 18.46 +41 19 42.7 2.66 0.25 UVI 1.63  2.69  2.70 2.40 2.38 2.30 2.13 2.07 1.85 1.78 1.78 1.52 1.42 1.30 1.24 1.17 1.11 1.03 0.91 0.81 0.63 0.57 0.39 0.18 0.17 0.10 0.10 
J003728.99+402007.8 B1I         00 37 28.98 +40 20 07.7 3.55 0.30 VI  0.92  3.18  3.07 2.18 2.13 1.95 1.63 1.52 1.19 1.10 1.11 0.81 0.73 0.62 0.58 0.52 0.48 0.43 0.36 0.31 0.22 0.19 0.12 0.05 0.05 0.03 0.03 
J004008.88+403115.4 B1I+Neb     00 40 08.87 +40 31 15.3 2.64 0.28 VI  1.86  3.03  3.04 2.72 2.69 2.60 2.42 2.35 2.11 2.03 2.03 1.73 1.63 1.48 1.42 1.34 1.27 1.18 1.04 0.94 0.73 0.65 0.45 0.21 0.20 0.11 0.11 
J004454.37+412823.9 B1Ie        00 44 54.36 +41 28 23.8 3.35 0.53 UVI 1.86  5.30  5.17 3.91 3.83 3.56 3.06 2.88 2.33 2.17 2.18 1.65 1.49 1.29 1.21 1.11 1.03 0.92 0.78 0.67 0.49 0.43 0.28 0.12 0.11 0.07 0.07 
J003959.11+402817.2 B2.5I       00 39 59.10 +40 28 17.1 2.84 0.17 UVI 0.93  1.74  1.74 1.49 1.47 1.41 1.29 1.24 1.08 1.03 1.04 0.86 0.79 0.71 0.68 0.64 0.60 0.55 0.48 0.43 0.33 0.29 0.19 0.09 0.08 0.05 0.05 
J004058.73+403651.8 B2.5I       00 40 58.72 +40 36 51.7 3.20 0.56 VI  2.21  5.51  5.41 4.27 4.20 3.94 3.45 3.27 2.71 2.54 2.55 1.98 1.81 1.58 1.49 1.37 1.28 1.15 0.98 0.86 0.63 0.55 0.36 0.16 0.15 0.09 0.09 
J003919.00+402214.6 B2.5I       00 39 18.99 +40 22 14.5 3.57 0.28 VI  0.85  2.99  2.88 2.03 1.99 1.82 1.52 1.42 1.11 1.02 1.02 0.75 0.67 0.57 0.53 0.48 0.44 0.39 0.33 0.28 0.20 0.17 0.11 0.05 0.05 0.03 0.03 
J004338.76+414915.1 B2.5I       00 43 38.75 +41 49 14.9 3.86 0.49 UVI 1.24  5.77  5.46 3.49 3.39 3.05 2.44 2.25 1.68 1.52 1.53 1.07 0.94 0.79 0.73 0.65 0.60 0.52 0.43 0.37 0.26 0.22 0.14 0.07 0.06 0.04 0.04 
J004542.10+415601.3 B2.5I       00 45 42.09 +41 56 01.1 3.65 0.27 UVI 0.76  2.89  2.77 1.91 1.86 1.70 1.40 1.30 1.00 0.92 0.92 0.67 0.59 0.50 0.47 0.42 0.39 0.34 0.28 0.24 0.17 0.15 0.10 0.04 0.04 0.02 0.02 
J004313.71+414245.3 B2.5Ia      00 43 13.70 +41 42 45.1 2.76 0.21 VI  1.25  2.21  2.21 1.93 1.91 1.84 1.69 1.63 1.44 1.38 1.38 1.16 1.08 0.98 0.93 0.88 0.83 0.76 0.67 0.60 0.46 0.41 0.28 0.13 0.12 0.07 0.07 
J003910.65+403629.8 B2.5Ia pec  00 39 10.64 +40 36 29.7 2.65 0.26 UVI 1.75  2.88  2.89 2.57 2.55 2.46 2.29 2.22 1.99 1.91 1.92 1.63 1.53 1.40 1.34 1.26 1.20 1.11 0.98 0.88 0.68 0.61 0.42 0.20 0.18 0.11 0.11 
J004117.16+411910.6 B2I         00 41 17.15 +41 19 10.5 2.81 0.25 VI  1.38  2.53  2.53 2.18 2.16 2.07 1.89 1.83 1.60 1.53 1.53 1.27 1.19 1.07 1.02 0.95 0.90 0.83 0.72 0.64 0.49 0.44 0.30 0.14 0.13 0.07 0.07 
J004231.72+405630.6 B2I         00 42 31.71 +40 56 30.5 5.06 0.16 VI  0.31  3.50  3.04 1.32 1.26 1.06 0.76 0.67 0.45 0.40 0.40 0.26 0.23 0.19 0.17 0.15 0.14 0.12 0.10 0.09 0.06 0.05 0.04 0.02 0.02 0.01 0.01 
J004301.91+410308.4 B2I         00 43 01.90 +41 03 08.3 3.29 0.41 UVI 1.50  4.05  3.96 3.05 2.99 2.79 2.42 2.28 1.86 1.74 1.75 1.34 1.21 1.05 0.99 0.91 0.84 0.76 0.64 0.56 0.41 0.36 0.23 0.10 0.10 0.06 0.06 
J004029.50+403857.0 B2I         00 40 29.49 +40 38 56.9 5.01 0.19 VI  0.35  3.91  3.41 1.50 1.43 1.21 0.86 0.77 0.51 0.45 0.46 0.29 0.26 0.21 0.19 0.17 0.16 0.14 0.11 0.10 0.07 0.06 0.04 0.02 0.02 0.02 0.02 
J004355.55+414722.3 B2I         00 43 55.54 +41 47 22.1 4.14 0.40 VI  0.89  5.40  5.02 2.89 2.80 2.47 1.91 1.73 1.24 1.11 1.12 0.75 0.66 0.54 0.50 0.45 0.40 0.35 0.29 0.24 0.17 0.15 0.09 0.05 0.04 0.03 0.03 
J004543.48+414513.7 B2I         00 45 43.47 +41 45 13.5 3.31 0.58 UVI 2.10  5.79  5.66 4.33 4.25 3.96 3.42 3.22 2.62 2.45 2.46 1.88 1.70 1.47 1.39 1.27 1.18 1.06 0.89 0.78 0.57 0.49 0.32 0.14 0.13 0.08 0.08 
J004235.08+405809.5 B2I pec     00 42 35.07 +40 58 09.4 3.65 0.51 VI  1.45  5.49  5.27 3.62 3.54 3.22 2.66 2.47 1.90 1.75 1.75 1.26 1.13 0.95 0.89 0.80 0.74 0.65 0.54 0.46 0.33 0.28 0.18 0.08 0.08 0.05 0.05 
J004145.19+412457.0 B2Ia        00 41 45.18 +41 24 56.9 2.76 0.19 UVI 1.15  2.04  2.03 1.78 1.76 1.69 1.55 1.50 1.33 1.27 1.27 1.06 0.99 0.90 0.86 0.81 0.76 0.70 0.61 0.55 0.42 0.38 0.26 0.12 0.11 0.06 0.06 
J003914.02+404145.9 B2Ia        00 39 14.01 +40 41 45.8 3.84 0.42 UVI 1.06  4.86  4.61 2.96 2.88 2.59 2.08 1.92 1.44 1.30 1.31 0.92 0.81 0.68 0.63 0.56 0.51 0.45 0.37 0.32 0.22 0.19 0.12 0.06 0.05 0.03 0.03 
J004511.82+415025.3 B2Ia        00 45 11.81 +41 50 25.1 3.39 0.51 UVI 1.75  5.17  5.04 3.76 3.69 3.42 2.92 2.75 2.21 2.05 2.06 1.55 1.40 1.21 1.13 1.03 0.95 0.86 0.72 0.62 0.45 0.39 0.25 0.11 0.10 0.06 0.06 
J004235.77+405855.8 B3I         00 42 35.76 +40 58 55.7 3.35 0.41 UVI 1.46  4.16  4.05 3.07 3.01 2.80 2.40 2.26 1.83 1.70 1.71 1.30 1.17 1.01 0.95 0.87 0.81 0.72 0.61 0.53 0.38 0.34 0.22 0.10 0.09 0.05 0.05 
J004416.10+412003.5 B3I         00 44 16.09 +41 20 03.4 3.48 0.30 VI  0.95  3.05  2.96 2.15 2.11 1.94 1.64 1.53 1.21 1.12 1.13 0.84 0.75 0.64 0.60 0.55 0.50 0.45 0.38 0.33 0.23 0.20 0.13 0.06 0.05 0.03 0.03 
J004025.25+410829.3 B3I         00 40 25.24 +41 08 29.2 3.77 0.17 UVI 0.45  1.93  1.83 1.21 1.18 1.06 0.86 0.80 0.60 0.55 0.55 0.39 0.35 0.29 0.27 0.24 0.22 0.20 0.16 0.14 0.10 0.08 0.05 0.02 0.02 0.01 0.01 
J004051.10+404358.9 B3I         00 40 51.09 +40 43 58.8 3.36 0.44 UVI 1.53  4.41  4.30 3.24 3.18 2.96 2.54 2.39 1.93 1.79 1.80 1.36 1.23 1.06 1.00 0.91 0.85 0.76 0.64 0.55 0.40 0.35 0.23 0.10 0.09 0.06 0.06 
J004339.48+410835.6 B3Ia        00 43 39.47 +41 08 35.5 2.80 0.20 VI  1.11  2.03  2.02 1.75 1.74 1.66 1.52 1.47 1.29 1.23 1.24 1.03 0.96 0.86 0.82 0.77 0.73 0.67 0.59 0.52 0.40 0.36 0.24 0.11 0.10 0.06 0.06 
J004428.89+415353.5 B3Ia        00 44 28.88 +41 53 53.3 3.37 0.55 UVI 1.90  5.53  5.39 4.05 3.97 3.69 3.16 2.97 2.40 2.23 2.24 1.69 1.53 1.32 1.24 1.13 1.05 0.94 0.79 0.69 0.50 0.43 0.28 0.13 0.12 0.07 0.07 
J004412.17+413324.2 B3Ia+Neb    00 44 12.16 +41 33 24.1 3.55 0.51 VI  1.55  5.32  5.13 3.65 3.57 3.27 2.74 2.55 2.00 1.84 1.85 1.36 1.21 1.03 0.97 0.88 0.81 0.72 0.60 0.51 0.37 0.32 0.20 0.09 0.08 0.05 0.05 
J004043.96+403433.0 B4I         00 40 43.95 +40 34 32.9 3.35 0.55 UVI 1.94  5.55  5.41 4.10 4.02 3.73 3.21 3.02 2.44 2.27 2.28 1.73 1.56 1.35 1.27 1.16 1.08 0.97 0.81 0.71 0.51 0.45 0.29 0.13 0.12 0.07 0.07 
J004449.46+412513.6 B5I         00 44 49.45 +41 25 13.5 3.44 0.32 UVI 1.06  3.27  3.18 2.34 2.29 2.12 1.80 1.69 1.34 1.24 1.25 0.93 0.84 0.72 0.68 0.62 0.57 0.51 0.43 0.37 0.26 0.23 0.15 0.07 0.06 0.04 0.04 
J004456.52+412835.9 B5I         00 44 56.51 +41 28 35.8 3.27 0.44 UVI 1.66  4.40  4.31 3.33 3.27 3.06 2.65 2.51 2.05 1.92 1.93 1.48 1.34 1.17 1.10 1.01 0.94 0.84 0.72 0.62 0.46 0.40 0.26 0.12 0.11 0.06 0.06 
J004036.91+403627.8 B5I         00 40 36.90 +40 36 27.7 3.45 0.41 UVI 1.35  4.21  4.09 3.00 2.94 2.71 2.30 2.15 1.71 1.59 1.60 1.19 1.07 0.92 0.86 0.78 0.72 0.65 0.54 0.47 0.34 0.29 0.19 0.08 0.08 0.05 0.05 
J004058.11+403623.4 B5I         00 40 58.10 +40 36 23.3 2.77 0.26 VI  1.54  2.74  2.74 2.38 2.36 2.27 2.08 2.01 1.77 1.70 1.70 1.42 1.33 1.20 1.14 1.07 1.01 0.93 0.82 0.73 0.56 0.50 0.34 0.16 0.15 0.09 0.09 
J004545.82+414516.3 B5I         00 45 45.81 +41 45 16.1 3.25 0.22 UVI 0.85  2.22  2.18 1.69 1.66 1.56 1.35 1.28 1.05 0.98 0.99 0.76 0.69 0.60 0.57 0.52 0.48 0.44 0.37 0.32 0.24 0.21 0.13 0.06 0.06 0.03 0.03 
J004541.15+415508.3 B5I         00 45 41.14 +41 55 08.1 2.78 0.32 VI  1.85  3.32  3.32 2.88 2.85 2.74 2.51 2.43 2.14 2.04 2.05 1.71 1.59 1.44 1.38 1.29 1.21 1.12 0.98 0.88 0.67 0.60 0.40 0.19 0.17 0.10 0.10 
J004355.04+414838.2 B5I pec     00 43 55.03 +41 48 38.0 3.35 0.35 UVI 1.24  3.55  3.47 2.62 2.57 2.39 2.05 1.93 1.56 1.45 1.46 1.11 1.00 0.87 0.81 0.74 0.69 0.62 0.52 0.45 0.33 0.29 0.18 0.08 0.08 0.05 0.05 
J003944.08+403042.1 B5I+Dbl     00 39 44.07 +40 30 42.0 3.33 0.33 UVI 1.19  3.34  3.26 2.48 2.43 2.27 1.95 1.84 1.49 1.39 1.40 1.06 0.96 0.83 0.78 0.72 0.66 0.60 0.50 0.44 0.32 0.28 0.18 0.08 0.07 0.04 0.04 
J004341.45+410727.5 B5I:        00 43 41.44 +41 07 27.4 3.68 0.35 VI  0.97  3.78  3.62 2.46 2.40 2.19 1.80 1.67 1.28 1.17 1.18 0.84 0.75 0.63 0.59 0.53 0.49 0.43 0.36 0.31 0.22 0.19 0.12 0.05 0.05 0.03 0.03 
J004631.10+415811.3 B5I:        00 46 31.09 +41 58 11.1 3.28 0.18 UVI 0.65  1.75  1.71 1.32 1.30 1.21 1.05 0.99 0.81 0.76 0.76 0.58 0.53 0.46 0.43 0.40 0.37 0.33 0.28 0.24 0.18 0.16 0.10 0.05 0.04 0.02 0.02 
J004428.05+412444.4 B6I         00 44 28.04 +41 24 44.3 3.05 0.17 UVI 0.76  1.67  1.65 1.35 1.33 1.26 1.12 1.07 0.91 0.86 0.86 0.69 0.63 0.56 0.53 0.49 0.46 0.42 0.36 0.32 0.24 0.21 0.14 0.06 0.06 0.03 0.03 
J003945.35+402115.4 B6Ia        00 39 45.34 +40 21 15.3 3.15 0.50 VI  2.05  4.91  4.83 3.86 3.80 3.58 3.15 2.99 2.49 2.35 2.35 1.85 1.69 1.48 1.40 1.29 1.20 1.09 0.93 0.82 0.60 0.53 0.35 0.16 0.14 0.09 0.09 
J003920.07+404702.9 B7I         00 39 20.06 +40 47 02.8 3.99 0.17 UVI 0.41  2.14  2.01 1.22 1.19 1.06 0.83 0.76 0.56 0.50 0.51 0.35 0.30 0.25 0.23 0.21 0.19 0.17 0.14 0.11 0.08 0.07 0.04 0.02 0.02 0.01 0.01 
J004643.04+421617.0 B7I         00 46 43.03 +42 16 16.8 3.53 0.21 UVI 0.64  2.17  2.10 1.50 1.47 1.35 1.13 1.06 0.83 0.77 0.77 0.57 0.51 0.43 0.40 0.37 0.34 0.30 0.25 0.22 0.15 0.13 0.09 0.04 0.04 0.02 0.02 
J004631.74+420506.5 B7I         00 46 31.73 +42 05 06.3 3.31 0.23 UVI 0.84  2.30  2.25 1.72 1.69 1.57 1.36 1.28 1.04 0.97 0.98 0.75 0.68 0.59 0.55 0.51 0.47 0.42 0.36 0.31 0.22 0.20 0.13 0.06 0.05 0.03 0.03 
J004408.09+412048.8 B7NIa       00 44 08.08 +41 20 48.7 3.79 0.17 UVI 0.45  1.95  1.86 1.22 1.18 1.07 0.87 0.80 0.60 0.55 0.55 0.39 0.34 0.29 0.27 0.24 0.22 0.19 0.16 0.14 0.10 0.08 0.05 0.02 0.02 0.01 0.01 
J004044.03+405238.2 B8I         00 40 44.02 +40 52 38.1 3.40 0.32 UVI 1.07  3.20  3.11 2.32 2.27 2.10 1.79 1.69 1.35 1.26 1.26 0.95 0.85 0.74 0.69 0.63 0.58 0.52 0.44 0.38 0.27 0.24 0.15 0.07 0.06 0.04 0.04 
J004028.83+405647.1 B8I         00 40 28.82 +40 56 47.0 3.49 0.54 UVI 1.70  5.53  5.36 3.88 3.80 3.50 2.95 2.76 2.18 2.02 2.03 1.50 1.35 1.15 1.08 0.98 0.90 0.81 0.67 0.58 0.42 0.36 0.23 0.10 0.10 0.06 0.06 
J004154.82+405706.7 B8I         00 41 54.81 +40 57 06.6 3.25 0.28 UVI 1.05  2.74  2.69 2.09 2.05 1.92 1.67 1.58 1.30 1.21 1.22 0.94 0.85 0.74 0.70 0.64 0.60 0.54 0.46 0.40 0.29 0.26 0.17 0.07 0.07 0.04 0.04 
J004352.22+413207.7 B8I         00 43 52.21 +41 32 07.6 3.84 0.25 UVI 0.65  2.97  2.81 1.81 1.76 1.58 1.27 1.17 0.88 0.80 0.80 0.56 0.49 0.41 0.38 0.34 0.31 0.28 0.23 0.19 0.14 0.12 0.07 0.03 0.03 0.02 0.02 
J004212.27+413527.4 B8I         00 42 12.26 +41 35 27.3 3.41 0.31 UVI 1.04  3.12  3.04 2.26 2.21 2.05 1.74 1.64 1.31 1.22 1.22 0.92 0.83 0.71 0.67 0.61 0.56 0.50 0.42 0.37 0.26 0.23 0.15 0.07 0.06 0.04 0.04 
J003930.45+404839.0 B8I         00 39 30.44 +40 48 38.9 3.05 0.26 UVI 1.15  2.54  2.51 2.06 2.03 1.92 1.71 1.63 1.38 1.31 1.31 1.05 0.96 0.85 0.81 0.75 0.70 0.63 0.55 0.48 0.36 0.32 0.21 0.09 0.09 0.05 0.05 
J004534.74+414025.2 B8I         00 45 34.73 +41 40 25.0 4.83 0.21 UVI 0.41  4.15  3.67 1.69 1.61 1.37 0.99 0.88 0.59 0.52 0.53 0.34 0.30 0.24 0.22 0.20 0.18 0.16 0.13 0.11 0.08 0.07 0.05 0.03 0.02 0.02 0.02 
J004335.35+414256.6 B8Ia        00 43 35.34 +41 42 56.4 2.88 0.24 UVI 1.28  2.47  2.45 2.09 2.07 1.97 1.79 1.72 1.50 1.43 1.43 1.17 1.09 0.97 0.93 0.87 0.81 0.75 0.65 0.58 0.44 0.39 0.26 0.12 0.11 0.06 0.06 
J004446.72+420515.8 B8Ia        00 44 46.71 +42 05 15.6 3.45 0.38 UVI 1.26  3.93  3.81 2.80 2.74 2.53 2.14 2.01 1.60 1.48 1.49 1.11 1.00 0.86 0.80 0.73 0.67 0.60 0.50 0.44 0.31 0.27 0.17 0.08 0.07 0.04 0.04 
J004440.71+415350.4 B8Ia        00 44 40.70 +41 53 50.2 3.44 0.54 UVI 1.78  5.51  5.35 3.94 3.86 3.56 3.02 2.84 2.26 2.09 2.10 1.57 1.41 1.21 1.14 1.04 0.96 0.85 0.72 0.62 0.45 0.39 0.25 0.11 0.10 0.06 0.06 
J004623.14+413847.5 B8Ie        00 46 23.13 +41 38 47.4 3.27 0.23 UVI 0.87  2.32  2.27 1.76 1.73 1.62 1.40 1.32 1.08 1.01 1.02 0.78 0.71 0.62 0.58 0.53 0.50 0.45 0.38 0.33 0.24 0.21 0.14 0.06 0.06 0.03 0.03 
J004409.72+414003.8 B9I         00 44 09.71 +41 40 03.6 3.08 0.18 UVI 0.78  1.77  1.74 1.42 1.40 1.32 1.17 1.12 0.94 0.89 0.89 0.71 0.65 0.57 0.54 0.50 0.47 0.43 0.37 0.32 0.24 0.21 0.14 0.06 0.06 0.03 0.03 
J004437.15+415240.6 B9I         00 44 37.14 +41 52 40.4 3.85 0.26 UVI 0.66  3.04  2.88 1.85 1.80 1.62 1.30 1.19 0.89 0.81 0.81 0.57 0.50 0.42 0.39 0.35 0.32 0.28 0.23 0.20 0.14 0.12 0.08 0.04 0.03 0.02 0.02 
J004517.06+413858.5 B9Ia        00 45 17.05 +41 38 58.4 3.52 0.21 UVI 0.66  2.21  2.14 1.53 1.50 1.38 1.16 1.08 0.85 0.79 0.79 0.58 0.52 0.44 0.42 0.38 0.35 0.31 0.26 0.22 0.16 0.14 0.09 0.04 0.04 0.02 0.02 
J004211.41+413544.9 BI          00 42 11.40 +41 35 44.8 4.33 0.26 VI  0.55  3.96  3.63 1.95 1.88 1.64 1.24 1.12 0.78 0.70 0.70 0.46 0.40 0.33 0.30 0.27 0.24 0.21 0.17 0.15 0.10 0.09 0.06 0.03 0.03 0.02 0.02 
J004033.90+403047.1 BI          00 40 33.89 +40 30 47.0 3.55 0.34 VI  1.05  3.61  3.49 2.48 2.42 2.22 1.86 1.73 1.36 1.25 1.26 0.92 0.82 0.70 0.66 0.60 0.55 0.49 0.41 0.35 0.25 0.22 0.14 0.06 0.06 0.04 0.04 
J004336.65+415207.9 BI          00 43 36.64 +41 52 07.7 3.76 0.32 VI  0.86  3.65  3.48 2.30 2.24 2.03 1.65 1.52 1.15 1.05 1.06 0.75 0.66 0.56 0.52 0.47 0.43 0.38 0.31 0.26 0.19 0.16 0.10 0.05 0.04 0.03 0.03 
J004500.64+413015.2 B0.2I       00 45 00.63 +41 30 15.1 3.05 0.30 UVI 1.34  2.96  2.93 2.40 2.37 2.24 2.00 1.90 1.61 1.52 1.53 1.22 1.12 0.99 0.94 0.87 0.81 0.74 0.64 0.56 0.42 0.37 0.24 0.11 0.10 0.06 0.06 
J003908.88+403710.5 B0.5I       00 39 08.87 +40 37 10.4 2.65 0.25 V   1.69  2.78  2.79 2.48 2.46 2.38 2.21 2.15 1.92 1.85 1.85 1.58 1.48 1.35 1.29 1.22 1.16 1.07 0.95 0.85 0.66 0.59 0.41 0.19 0.18 0.10 0.10 
J003941.21+402114.0 B0.5I       00 39 41.20 +40 21 13.9 2.76 0.36 V   2.14  3.79  3.79 3.31 3.27 3.14 2.89 2.79 2.47 2.36 2.37 1.98 1.85 1.67 1.60 1.50 1.41 1.30 1.14 1.02 0.78 0.70 0.47 0.22 0.20 0.12 0.12 
J004308.72+414909.1 B0.5I       00 43 08.71 +41 49 08.9 3.77 0.20 V   0.52  2.22  2.11 1.39 1.36 1.23 1.00 0.92 0.70 0.63 0.64 0.45 0.40 0.34 0.31 0.28 0.26 0.23 0.19 0.16 0.11 0.10 0.06 0.03 0.03 0.02 0.02 
J004423.97+415006.2 B0.5I       00 44 23.96 +41 50 06.0 3.15 0.23 UVI 0.95  2.27  2.24 1.79 1.76 1.66 1.46 1.39 1.16 1.09 1.09 0.86 0.78 0.69 0.65 0.60 0.56 0.50 0.43 0.38 0.28 0.25 0.16 0.07 0.07 0.04 0.04 
J004454.79+420428.7 B0.5I       00 44 54.78 +42 04 28.5 3.57 0.17 V   0.51  1.81  1.74 1.23 1.20 1.10 0.92 0.86 0.67 0.61 0.62 0.45 0.40 0.34 0.32 0.29 0.27 0.24 0.20 0.17 0.12 0.11 0.07 0.03 0.03 0.02 0.02 
J003939.59+405026.9 B0.7I       00 39 39.58 +40 50 26.8 2.81 0.21 V   1.20  2.20  2.19 1.90 1.88 1.80 1.65 1.59 1.39 1.33 1.33 1.11 1.03 0.93 0.89 0.83 0.78 0.72 0.63 0.56 0.43 0.38 0.26 0.12 0.11 0.06 0.06 
J003958.22+402329.0 B0.7Ia      00 39 58.21 +40 23 28.9 3.44 0.32 V   1.06  3.30  3.21 2.36 2.31 2.14 1.81 1.70 1.35 1.26 1.26 0.94 0.85 0.73 0.68 0.62 0.57 0.51 0.43 0.37 0.27 0.23 0.15 0.07 0.06 0.04 0.04 
J003918.33+402225.7 B0I         00 39 18.32 +40 22 25.6 5.94 0.32 V   0.64  8.75  7.26 2.79 2.65 2.20 1.55 1.38 0.92 0.82 0.82 0.54 0.48 0.40 0.37 0.33 0.30 0.27 0.22 0.19 0.14 0.13 0.09 0.05 0.05 0.03 0.03 
J004058.01+410338.8 B0I         00 40 58.00 +41 03 38.7 2.96 0.19 V   0.94  1.94  1.92 1.61 1.59 1.51 1.36 1.30 1.12 1.06 1.06 0.86 0.80 0.71 0.67 0.63 0.59 0.54 0.46 0.41 0.31 0.27 0.18 0.08 0.08 0.05 0.05 
J004249.84+413254.8 B0I         00 42 49.83 +41 32 54.7 3.29 0.57 V   2.11  5.70  5.57 4.29 4.21 3.93 3.40 3.21 2.62 2.45 2.46 1.88 1.71 1.48 1.40 1.28 1.19 1.07 0.90 0.79 0.57 0.50 0.32 0.15 0.13 0.08 0.08 
J004420.08+415112.6 B0I         00 44 20.07 +41 51 12.4 2.79 0.33 V   1.90  3.43  3.42 2.97 2.94 2.82 2.59 2.50 2.19 2.10 2.10 1.75 1.63 1.47 1.41 1.32 1.24 1.14 1.00 0.89 0.68 0.61 0.41 0.19 0.18 0.10 0.10 
J004512.74+413726.7 B0I         00 45 12.73 +41 37 26.6 3.27 0.49 V   1.83  4.86  4.75 3.68 3.62 3.38 2.93 2.77 2.27 2.12 2.13 1.63 1.48 1.29 1.22 1.12 1.04 0.93 0.79 0.69 0.50 0.44 0.29 0.13 0.12 0.07 0.07 
J004106.39+411635.5 B1.5I       00 41 06.38 +41 16 35.4 2.88 0.17 V   0.92  1.77  1.76 1.50 1.48 1.42 1.29 1.24 1.07 1.02 1.02 0.84 0.78 0.70 0.67 0.62 0.58 0.54 0.47 0.41 0.31 0.28 0.19 0.09 0.08 0.05 0.05 
J004107.28+405013.3 B1.5I       00 41 07.27 +40 50 13.2 3.42 0.20 V   0.65  1.99  1.93 1.43 1.40 1.30 1.10 1.03 0.83 0.77 0.77 0.58 0.52 0.45 0.42 0.38 0.35 0.32 0.27 0.23 0.17 0.14 0.09 0.04 0.04 0.02 0.02 
J004255.85+413501.5 B1.5I       00 42 55.84 +41 35 01.4 3.06 0.30 V   1.35  2.99  2.96 2.42 2.38 2.25 2.01 1.91 1.62 1.53 1.53 1.22 1.12 0.99 0.94 0.87 0.81 0.74 0.64 0.56 0.42 0.37 0.24 0.11 0.10 0.06 0.06 
J004523.81+414714.4 B1.5I       00 45 23.80 +41 47 14.2 3.53 0.21 UVI 0.65  2.20  2.13 1.52 1.49 1.37 1.15 1.07 0.84 0.78 0.78 0.57 0.51 0.44 0.41 0.37 0.34 0.30 0.25 0.22 0.16 0.14 0.09 0.04 0.04 0.02 0.02 
J004557.43+414839.3 B1.5I       00 45 57.42 +41 48 39.1 3.44 0.23 UVI 0.75  2.34  2.27 1.67 1.63 1.51 1.28 1.20 0.96 0.89 0.89 0.67 0.60 0.51 0.48 0.44 0.41 0.36 0.30 0.26 0.19 0.16 0.11 0.05 0.04 0.03 0.03 
J004410.77+414812.7 B1.5Ia      00 44 10.76 +41 48 12.5 3.25 0.23 UVI 0.85  2.23  2.19 1.70 1.67 1.56 1.36 1.29 1.06 0.99 0.99 0.77 0.70 0.61 0.57 0.53 0.49 0.44 0.37 0.33 0.24 0.21 0.14 0.06 0.06 0.03 0.03 
J004231.99+412917.3 B1.5Ia+     00 42 31.98 +41 29 17.2 3.39 0.26 V   0.89  2.63  2.56 1.91 1.88 1.74 1.49 1.40 1.12 1.04 1.05 0.79 0.71 0.61 0.58 0.53 0.49 0.44 0.37 0.32 0.23 0.20 0.13 0.06 0.05 0.03 0.03 
J004119.02+404930.2 B1Ib+OII    00 41 19.01 +40 49 30.1 4.00 0.31 V   0.73  3.91  3.67 2.23 2.16 1.92 1.51 1.38 1.01 0.91 0.92 0.63 0.55 0.46 0.42 0.38 0.34 0.30 0.24 0.21 0.14 0.13 0.08 0.04 0.04 0.02 0.02 
J004403.27+414538.5 B2.5-3I     00 44 03.26 +41 45 38.3 3.53 0.22 V   0.69  2.32  2.24 1.60 1.57 1.44 1.21 1.13 0.89 0.82 0.82 0.60 0.54 0.46 0.43 0.39 0.36 0.32 0.27 0.23 0.16 0.14 0.09 0.04 0.04 0.02 0.02 
J004004.02+405948.2 B2.5I       00 40 04.01 +40 59 48.1 2.68 0.27 V   1.73  2.90  2.90 2.57 2.55 2.46 2.28 2.21 1.97 1.89 1.90 1.61 1.51 1.37 1.31 1.24 1.17 1.08 0.95 0.86 0.66 0.59 0.41 0.19 0.18 0.10 0.10 
J004017.61+405137.0 B2.5I       00 40 17.60 +40 51 36.9 3.16 0.36 V   1.47  3.55  3.49 2.78 2.74 2.57 2.26 2.15 1.79 1.68 1.69 1.32 1.21 1.06 1.00 0.92 0.86 0.78 0.66 0.58 0.43 0.38 0.25 0.11 0.10 0.06 0.06 
J004118.29+404222.9 B2.5I       00 41 18.28 +40 42 22.8 3.29 0.27 V   1.01  2.74  2.68 2.06 2.02 1.89 1.63 1.54 1.26 1.17 1.18 0.90 0.82 0.71 0.67 0.61 0.57 0.51 0.43 0.38 0.27 0.24 0.16 0.07 0.06 0.04 0.04 
J004539.70+415054.8 B2.5I       00 45 39.69 +41 50 54.6 3.64 0.51 V   1.46  5.47  5.25 3.62 3.53 3.22 2.66 2.47 1.91 1.75 1.76 1.27 1.13 0.96 0.89 0.81 0.74 0.66 0.54 0.47 0.33 0.29 0.18 0.08 0.08 0.05 0.05 
J004546.81+415431.7 B2.5I       00 45 46.80 +41 54 31.5 3.34 0.36 UVI 1.26  3.56  3.47 2.63 2.58 2.40 2.07 1.95 1.58 1.47 1.47 1.12 1.01 0.88 0.82 0.75 0.70 0.63 0.53 0.46 0.33 0.29 0.19 0.08 0.08 0.05 0.05 
J004535.40+414431.5 B2.5I:      00 45 35.39 +41 44 31.3 3.76 0.45 UVI 1.20  5.07  4.84 3.20 3.12 2.82 2.29 2.12 1.60 1.46 1.47 1.04 0.92 0.77 0.72 0.65 0.59 0.52 0.43 0.37 0.26 0.22 0.14 0.07 0.06 0.04 0.04 
J004539.00+415439.0 B2.5I:      00 45 38.99 +41 54 38.8 3.08 0.37 UV  1.61  3.63  3.58 2.92 2.87 2.72 2.41 2.30 1.94 1.83 1.83 1.46 1.34 1.18 1.12 1.03 0.96 0.88 0.75 0.66 0.49 0.43 0.29 0.13 0.12 0.07 0.07 
J003947.27+405219.4 B2I         00 39 47.26 +40 52 19.3 2.86 0.18 V   0.95  1.81  1.80 1.54 1.53 1.46 1.33 1.28 1.11 1.06 1.06 0.88 0.81 0.73 0.70 0.65 0.61 0.56 0.49 0.43 0.33 0.29 0.20 0.09 0.08 0.05 0.05 
J004159.54+405724.2 B2I         00 41 59.53 +40 57 24.1 3.45 0.39 UV  1.27  3.98  3.86 2.84 2.78 2.56 2.17 2.04 1.62 1.50 1.51 1.12 1.01 0.87 0.81 0.74 0.68 0.61 0.51 0.44 0.32 0.28 0.18 0.08 0.07 0.04 0.04 
J004235.78+413006.8 B2I         00 42 35.77 +41 30 06.7 3.66 0.23 V   0.66  2.52  2.41 1.65 1.61 1.47 1.21 1.12 0.86 0.79 0.80 0.57 0.51 0.43 0.40 0.36 0.33 0.29 0.24 0.21 0.15 0.13 0.08 0.04 0.03 0.02 0.02 
J004451.31+413439.0 B2Ia        00 44 51.30 +41 34 38.9 3.42 0.20 UVI 0.66  2.01  1.96 1.45 1.42 1.31 1.12 1.05 0.84 0.78 0.78 0.59 0.53 0.45 0.43 0.39 0.36 0.32 0.27 0.23 0.17 0.15 0.09 0.04 0.04 0.02 0.02 
J004419.34+413427.4 B3-5Ia      00 44 19.33 +41 34 27.3 3.35 0.19 UVI 0.65  1.86  1.81 1.37 1.35 1.25 1.07 1.01 0.82 0.76 0.76 0.58 0.52 0.45 0.43 0.39 0.36 0.32 0.27 0.24 0.17 0.15 0.10 0.04 0.04 0.02 0.02 
J003912.84+403757.5 B3I         00 39 12.83 +40 37 57.4 3.67 0.17 V   0.49  1.88  1.81 1.23 1.20 1.10 0.90 0.84 0.64 0.59 0.59 0.42 0.38 0.32 0.30 0.27 0.25 0.22 0.18 0.15 0.11 0.09 0.06 0.03 0.03 0.02 0.02 
J003935.18+404830.7 B3I         00 39 35.17 +40 48 30.6 2.89 0.17 V   0.88  1.70  1.69 1.44 1.42 1.36 1.23 1.19 1.03 0.98 0.98 0.80 0.74 0.67 0.64 0.59 0.56 0.51 0.44 0.39 0.30 0.26 0.18 0.08 0.08 0.04 0.04 
J004521.38+413555.5 B3I         00 45 21.37 +41 35 55.4 3.22 0.19 UVI 0.75  1.90  1.87 1.46 1.44 1.35 1.18 1.12 0.92 0.86 0.87 0.67 0.61 0.53 0.50 0.46 0.43 0.39 0.33 0.29 0.21 0.19 0.12 0.05 0.05 0.03 0.03 
J004408.04+413258.7 B3Ia        00 44 08.03 +41 32 58.6 4.03 0.20 UVI 0.46  2.55  2.39 1.43 1.39 1.23 0.97 0.88 0.64 0.58 0.58 0.40 0.35 0.29 0.27 0.24 0.22 0.19 0.15 0.13 0.09 0.08 0.05 0.02 0.02 0.01 0.01 
J004639.75+420844.8 B3Ia        00 46 39.74 +42 08 44.6 3.45 0.23 UVI 0.75  2.35  2.28 1.67 1.64 1.51 1.28 1.20 0.96 0.89 0.89 0.66 0.60 0.51 0.48 0.44 0.40 0.36 0.30 0.26 0.19 0.16 0.10 0.05 0.04 0.03 0.03 
J004546.70+415200.1 B4I:        00 45 46.69 +41 51 59.9 3.46 0.29 UVI 0.96  3.02  2.93 2.14 2.10 1.94 1.64 1.54 1.22 1.13 1.13 0.84 0.76 0.65 0.61 0.56 0.51 0.46 0.38 0.33 0.24 0.21 0.13 0.06 0.05 0.03 0.03 
J003936.02+404405.8 B5I         00 39 36.01 +40 44 05.7 3.59 0.22 V   0.65  2.33  2.25 1.58 1.54 1.41 1.17 1.09 0.85 0.78 0.79 0.57 0.51 0.43 0.40 0.37 0.34 0.30 0.25 0.21 0.15 0.13 0.08 0.04 0.04 0.02 0.02 
J003954.59+405442.7 B5I         00 39 54.58 +40 54 42.6 3.05 0.19 UV  0.87  1.92  1.90 1.56 1.54 1.45 1.29 1.24 1.05 0.99 0.99 0.79 0.73 0.64 0.61 0.57 0.53 0.48 0.41 0.36 0.27 0.24 0.16 0.07 0.07 0.04 0.04 
J004350.18+412331.1 B5I         00 43 50.17 +41 23 31.0 3.66 0.29 UVI 0.83  3.19  3.06 2.10 2.05 1.86 1.54 1.43 1.10 1.01 1.01 0.73 0.65 0.55 0.51 0.46 0.42 0.37 0.31 0.27 0.19 0.16 0.10 0.05 0.04 0.03 0.03 
J004543.22+414117.5 B5I         00 45 43.21 +41 41 17.3 3.39 0.28 UVI 0.96  2.84  2.77 2.07 2.03 1.88 1.61 1.51 1.21 1.13 1.13 0.85 0.77 0.66 0.62 0.57 0.52 0.47 0.40 0.34 0.25 0.22 0.14 0.06 0.06 0.03 0.03 
J004425.99+412215.1 B5I:        00 44 25.98 +41 22 15.0 3.33 0.44 V   1.58  4.44  4.34 3.30 3.24 3.01 2.59 2.44 1.98 1.85 1.86 1.41 1.28 1.11 1.04 0.95 0.88 0.79 0.67 0.58 0.42 0.37 0.24 0.11 0.10 0.06 0.06 
J004540.86+414405.2 B5I:        00 45 40.85 +41 44 05.0 5.28 0.23 V   0.44  5.34  4.57 1.91 1.81 1.52 1.08 0.96 0.64 0.56 0.56 0.37 0.32 0.27 0.25 0.22 0.20 0.17 0.14 0.12 0.09 0.08 0.06 0.03 0.03 0.02 0.02 
J003936.51+402235.4 B5Ia        00 39 36.50 +40 22 35.3 3.32 0.19 V   0.67  1.86  1.82 1.39 1.36 1.27 1.09 1.03 0.84 0.78 0.78 0.60 0.54 0.47 0.44 0.40 0.37 0.34 0.28 0.25 0.18 0.16 0.10 0.05 0.04 0.03 0.03 
J004513.36+414009.2 B6I         00 45 13.35 +41 40 09.0 3.45 0.26 UVI 0.84  2.62  2.54 1.87 1.83 1.69 1.43 1.34 1.07 0.99 0.99 0.74 0.67 0.57 0.54 0.49 0.45 0.40 0.34 0.29 0.21 0.18 0.12 0.05 0.05 0.03 0.03 
J004259.39+413713.5 B7I+Neb     00 42 59.38 +41 37 13.4 2.94 0.37 V   1.86  3.75  3.72 3.13 3.09 2.94 2.66 2.55 2.19 2.08 2.09 1.70 1.57 1.40 1.33 1.24 1.16 1.06 0.92 0.82 0.61 0.54 0.36 0.17 0.15 0.09 0.09 
J004137.19+412022.2 B7Iae       00 41 37.18 +41 20 22.1 5.49 0.23 V   0.45  5.74  4.86 1.96 1.86 1.56 1.10 0.97 0.65 0.57 0.58 0.38 0.33 0.27 0.25 0.23 0.21 0.18 0.15 0.13 0.09 0.08 0.06 0.03 0.03 0.02 0.02 
J004521.69+414048.5 B8I         00 45 21.68 +41 40 48.3 3.74 0.39 UVI 1.05  4.34  4.14 2.76 2.69 2.44 1.99 1.84 1.39 1.27 1.28 0.91 0.81 0.68 0.63 0.57 0.52 0.46 0.38 0.32 0.23 0.20 0.13 0.06 0.05 0.03 0.03 
J004034.80+404533.5 B8Ia        00 40 34.79 +40 45 33.4 2.84 0.37 V   2.04  3.82  3.81 3.27 3.23 3.10 2.82 2.72 2.37 2.26 2.27 1.88 1.74 1.57 1.49 1.40 1.31 1.21 1.05 0.94 0.71 0.63 0.43 0.20 0.18 0.11 0.11 
J003936.89+404937.6 B9.5I       00 39 36.88 +40 49 37.5 2.64 0.37 UV  2.46  4.01  4.03 3.59 3.56 3.44 3.20 3.11 2.79 2.68 2.69 2.29 2.15 1.96 1.88 1.78 1.68 1.56 1.38 1.24 0.96 0.86 0.59 0.28 0.26 0.15 0.15 
J004050.40+403136.6 BI          00 40 50.39 +40 31 36.5 3.49 0.24 V   0.75  2.43  2.35 1.70 1.67 1.54 1.29 1.21 0.96 0.89 0.89 0.66 0.59 0.51 0.47 0.43 0.40 0.35 0.30 0.26 0.18 0.16 0.10 0.05 0.04 0.03 0.03 
J004054.11+404346.3 BI          00 40 54.10 +40 43 46.2 4.04 0.33 V   0.75  4.18  3.91 2.34 2.27 2.01 1.58 1.44 1.04 0.94 0.95 0.64 0.56 0.47 0.43 0.39 0.35 0.31 0.25 0.21 0.15 0.13 0.08 0.04 0.04 0.02 0.02 
J004452.17+415319.0 BI          00 44 52.16 +41 53 18.8 2.95 0.17 UVI 0.85  1.73  1.72 1.44 1.42 1.35 1.22 1.17 1.00 0.95 0.96 0.78 0.72 0.64 0.61 0.57 0.53 0.48 0.42 0.37 0.28 0.25 0.16 0.08 0.07 0.04 0.04 
J004246.86+413336.4 O3-5If      00 42 46.85 +41 33 36.3 3.13 0.71 UVI 2.96  6.98  6.88 5.53 5.44 5.13 4.52 4.30 3.60 3.39 3.40 2.68 2.45 2.15 2.04 1.88 1.75 1.59 1.36 1.19 0.88 0.78 0.51 0.23 0.21 0.13 0.13 
J004427.95+412101.4 O7Iaf+Neb   00 44 27.94 +41 21 01.3 2.97 0.24 UVI 1.14  2.35  2.33 1.95 1.92 1.83 1.64 1.57 1.35 1.28 1.28 1.04 0.96 0.85 0.81 0.75 0.70 0.64 0.56 0.49 0.37 0.33 0.22 0.10 0.09 0.05 0.05 
J004158.87+405316.7 O9.5I       00 41 58.86 +40 53 16.6 3.65 1.03 VI  2.95 11.17 10.72 7.37 7.19 6.55 5.41 5.02 3.87 3.55 3.57 2.57 2.29 1.94 1.81 1.63 1.50 1.32 1.10 0.94 0.67 0.58 0.37 0.17 0.15 0.10 0.10 
J004130.12+405059.2 O9.7Ia      00 41 30.11 +40 50 59.1 4.16 0.34 VI  0.75  4.66  4.33 2.48 2.39 2.11 1.63 1.48 1.05 0.94 0.95 0.64 0.56 0.46 0.42 0.38 0.34 0.30 0.24 0.20 0.14 0.12 0.08 0.04 0.04 0.02 0.02 
J004530.60+420655.4 O8.5I       00 45 30.59 +42 06 55.2 3.02 0.26 UVI 1.18  2.53  2.50 2.07 2.04 1.93 1.73 1.65 1.41 1.33 1.33 1.07 0.98 0.87 0.83 0.77 0.72 0.65 0.56 0.50 0.37 0.33 0.22 0.10 0.09 0.05 0.05 
J004402.77+412736.7 O8.5I(f)    00 44 02.76 +41 27 36.6 3.07 0.17 UV  0.77  1.72  1.70 1.39 1.37 1.29 1.15 1.10 0.93 0.87 0.88 0.70 0.64 0.57 0.54 0.50 0.46 0.42 0.36 0.32 0.24 0.21 0.14 0.06 0.06 0.03 0.03 
J004412.97+413328.8 O8.5Ia(f)   00 44 12.96 +41 33 28.7 3.02 0.24 UVI 1.09  2.34  2.31 1.91 1.88 1.79 1.60 1.53 1.30 1.23 1.23 0.99 0.91 0.81 0.77 0.71 0.66 0.60 0.52 0.46 0.34 0.30 0.20 0.09 0.08 0.05 0.05 
J003947.67+402618.5 O9.7Iab     00 39 47.66 +40 26 18.4 2.66 0.26 V   1.74  2.88  2.88 2.57 2.54 2.46 2.28 2.21 1.98 1.90 1.91 1.62 1.52 1.38 1.33 1.25 1.18 1.10 0.97 0.87 0.67 0.60 0.41 0.20 0.18 0.11 0.11 
J004413.84+414903.9 OC9.7Ia     00 44 13.83 +41 49 03.7 3.03 0.30 UV  1.37  2.97  2.94 2.42 2.39 2.26 2.02 1.93 1.64 1.55 1.56 1.25 1.15 1.02 0.96 0.89 0.84 0.76 0.65 0.58 0.43 0.38 0.25 0.11 0.11 0.06 0.06 

